Production cross sections of light and charmed mesons in $e^+e^-$ annihilation near 10.58 GeV

We report measurements of production cross sections for $\rho^+$, $\rho^0$, $\omega$, $K^{*+}$, $K^{*0}$, $\phi$, $\eta$, $K_S^0$, $f_0(980)$, $D^+$, $D^0$, $D_s^+$, $D^{*+}$, $D^{*0}$, and $D^{*+}_s$ in $e^+e^-$ collisions at a center-of-mass energy near 10.58 GeV. The data were recorded by the Belle experiment, consisting of 571 fb$^{-1}$ at 10.58 GeV and 74 fb$^{-1}$ at 10.52 GeV. Production cross sections are extracted as a function of the fractional hadron momentum $x_p$ . The measurements are compared to {\sc pythia} Monte Carlo generator predictions with various fragmentation settings, including those that have increased fragmentation into vector mesons over pseudo-scalar mesons. The cross sections measured for light hadrons are consistent with no additional increase of vector over pseudo-scalar mesons. The charmed-meson cross sections are compared to earlier measurements -- when available -- including older Belle results, which they supersede. They are in agreement before application of an improved initial-state radiation correction procedure that causes slight changes in their \xp shapes.

==> finalxsecs_xp_DpKmpipip_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the D^{+}\rightarrow K^{-}\pi^{+}\pi^{+} data.
#Branching Fraction used 0.093800 pm -0.001600 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     5.137e+00  7.615e+00    1.020e+01    1.719e+01    4.990e+00    5.123e+00  +0.000e+00 -5.137e+00  +0.000e+00 -5.137e+00  +0.000e+00 -3.534e+00  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -5.141e+00  +0.000e+00 -5.142e+00  +0.000e+00 -5.143e+00  +5.976e-02 -5.976e-02  +7.192e-02 -7.192e-02  +0.000e+00 -5.143e+00 
 0.025   0.050     7.891e-01  1.512e+01    6.358e-01    1.556e+00    7.393e-01    7.168e-01  +1.071e-01 -9.209e-02  +1.266e-02 -0.000e+00  +3.414e+00 -0.000e+00  +1.919e+01 -0.000e+00  +1.919e+01 -0.000e+00  +5.951e-01 -2.373e-01  +2.100e-01 -1.371e-01  +4.392e-03 -4.392e-03  +9.180e-03 -9.180e-03  +1.105e-02 -1.105e-02  +0.000e+00 -0.000e+00 
 0.050   0.075     2.139e+01  2.188e+01    2.095e+01    4.560e+01    2.289e+01    2.242e+01  +2.198e+00 -2.052e+00  +2.134e-01 -0.000e+00  +7.190e+00 -0.000e+00  +4.054e+01 -0.000e+00  +4.054e+01 -0.000e+00  +1.123e+01 -5.478e+00  +2.604e+00 -2.094e+00  +7.060e-02 -7.061e-02  +2.484e-01 -2.484e-01  +2.995e-01 -2.995e-01  +0.000e+00 -0.000e+00 
 0.075   0.100     1.649e+00  4.406e+00    1.752e+00    2.976e+00    1.757e+00    1.658e+00  +2.233e+00 -0.000e+00  +0.000e+00 -5.642e-03  +7.973e+00 -0.000e+00  +2.158e+00 -0.000e+00  +2.158e+00 -0.000e+00  +2.519e-01 -1.929e-01  +1.355e-01 -1.164e-01  +3.789e-03 -3.789e-03  +1.906e-02 -1.906e-02  +2.309e-02 -2.309e-02  +0.000e+00 -0.000e+00 
 0.100   0.125     9.222e+00  1.792e+01    9.552e+00    1.514e+01    9.495e+00    8.932e+00  +2.323e+00 -2.381e+00  +8.155e-02 -6.846e+00  +0.000e+00 -7.780e-03  +0.000e+00 -4.087e+00  +0.000e+00 -4.087e+00  +1.820e+00 -1.305e+00  +5.299e-01 -4.753e-01  +1.588e-02 -1.588e-02  +1.061e-01 -1.061e-01  +1.291e-01 -1.291e-01  +0.000e+00 -0.000e+00 
 0.125   0.150     8.572e+01  5.235e+01    8.471e+01    1.253e+02    8.906e+01    8.596e+01  +0.000e+00 -7.857e+01  +0.000e+00 -0.000e+00  +0.000e+00 -1.300e+01  +4.991e+01 -0.000e+00  +4.991e+01 -0.000e+00  +1.162e+01 -9.141e+00  +3.640e+00 -3.355e+00  +1.158e-01 -1.158e-01  +9.813e-01 -9.813e-01  +1.200e+00 -1.200e+00  +0.000e+00 -0.000e+00 
 0.175   0.200     8.228e+01  4.973e+01    8.451e+01    1.057e+02    8.756e+01    8.107e+01  +8.130e+00 -5.252e+00  +1.737e+00 -0.000e+00  +1.397e+01 -0.000e+00  +1.309e+01 -0.000e+00  +1.309e+01 -0.000e+00  +4.896e+00 -4.376e+00  +2.030e+00 -1.934e+00  +7.437e-02 -7.437e-02  +9.336e-01 -9.336e-01  +1.152e+00 -1.152e+00  +0.000e+00 -0.000e+00 
 0.200   0.225     8.471e+01  3.796e+01    8.487e+01    9.488e+01    8.786e+01    8.125e+01  +8.234e+00 -0.000e+00  +7.522e-01 -0.000e+00  +2.025e+01 -0.000e+00  +0.000e+00 -9.949e+00  +0.000e+00 -9.949e+00  +2.942e+00 -2.751e+00  +1.702e+00 -1.636e+00  +6.454e-02 -6.453e-02  +9.580e-01 -9.580e-01  +1.186e+00 -1.186e+00  +0.000e+00 -0.000e+00 
 0.225   0.250     1.463e+02  8.198e+00    1.389e+02    1.578e+02    1.490e+02    1.392e+02  +1.210e+01 -1.002e+01  +1.076e+00 -0.000e+00  +1.880e+01 -0.000e+00  +0.000e+00 -1.708e-01  +0.000e+00 -1.708e-01  +4.309e+00 -4.069e+00  +2.418e+00 -2.340e+00  +9.556e-02 -9.555e-02  +1.652e+00 -1.652e+00  +2.048e+00 -2.048e+00  +0.000e+00 -0.000e+00 
 0.250   0.275     1.950e+02  2.932e+01    1.920e+02    2.009e+02    1.985e+02    1.847e+02  +9.347e+00 -7.315e+00  +1.419e+00 -0.000e+00  +2.265e+01 -0.000e+00  +3.998e-02 -0.000e+00  +3.998e-02 -0.000e+00  +4.707e+00 -4.490e+00  +2.701e+00 -2.628e+00  +1.109e-01 -1.109e-01  +2.198e+00 -2.198e+00  +2.730e+00 -2.730e+00  +0.000e+00 -0.000e+00 
 0.275   0.300     2.214e+02  2.691e+01    2.151e+02    2.179e+02    2.213e+02    2.078e+02  +7.236e+00 -4.755e+00  +1.771e+00 -0.000e+00  +2.140e+01 -0.000e+00  +3.286e+00 -0.000e+00  +3.286e+00 -0.000e+00  +3.216e+00 -3.125e+00  +2.636e+00 -2.574e+00  +1.111e-01 -1.111e-01  +2.494e+00 -2.494e+00  +3.099e+00 -3.099e+00  +0.000e+00 -0.000e+00 
 0.300   0.325     3.059e+02  2.355e+01    2.941e+02    2.954e+02    3.027e+02    2.911e+02  +1.029e+01 -7.903e+00  +1.744e+00 -0.000e+00  +1.992e+01 -0.000e+00  +0.000e+00 -4.271e+00  +0.000e+00 -4.271e+00  +3.566e+00 -3.485e+00  +3.181e+00 -3.117e+00  +1.373e-01 -1.373e-01  +3.439e+00 -3.439e+00  +4.283e+00 -4.283e+00  +0.000e+00 -0.000e+00 
 0.325   0.350     3.916e+02  2.397e+01    3.742e+02    3.705e+02    3.842e+02    3.704e+02  +1.009e+01 -7.170e+00  +1.918e+00 -0.000e+00  +2.080e+01 -0.000e+00  +0.000e+00 -3.700e+00  +0.000e+00 -3.700e+00  +3.022e+00 -2.976e+00  +3.620e+00 -3.554e+00  +1.593e-01 -1.593e-01  +4.399e+00 -4.399e+00  +5.483e+00 -5.483e+00  +0.000e+00 -0.000e+00 
 0.350   0.375     5.008e+02  2.425e+01    4.773e+02    4.691e+02    4.886e+02    4.731e+02  +0.000e+00 -4.087e+01  +0.000e+00 -0.000e+00  +2.105e+01 -0.000e+00  +0.000e+00 -2.771e+01  +0.000e+00 -2.771e+01  +2.805e+00 -2.774e+00  +4.181e+00 -4.112e+00  +1.867e-01 -1.867e-01  +5.619e+00 -5.619e+00  +7.011e+00 -7.011e+00  +0.000e+00 -0.000e+00 
 0.375   0.400     6.043e+02  2.199e+01    5.725e+02    5.597e+02    5.903e+02    5.746e+02  +0.000e+00 -2.088e+01  +3.167e+00 -3.423e+01  +2.014e+01 -0.000e+00  +8.631e+00 -0.000e+00  +8.631e+00 -0.000e+00  +2.715e+00 -2.691e+00  +4.629e+00 -4.560e+00  +2.089e-01 -2.089e-01  +6.770e+00 -6.770e+00  +8.460e+00 -8.460e+00  +0.000e+00 -0.000e+00 
 0.400   0.425     7.215e+02  1.670e+01    6.789e+02    6.648e+02    7.010e+02    6.886e+02  +2.310e+01 -2.009e+01  +1.851e+00 -0.000e+00  +1.830e+01 -0.000e+00  +0.000e+00 -9.384e-01  +0.000e+00 -9.384e-01  +2.721e+00 -2.700e+00  +5.142e+00 -5.070e+00  +2.339e-01 -2.340e-01  +8.072e+00 -8.072e+00  +1.010e+01 -1.010e+01  +0.000e+00 -0.000e+00 
 0.425   0.450     7.903e+02  1.317e+01    7.483e+02    7.308e+02    7.642e+02    7.551e+02  +2.020e+01 -1.647e+01  +3.860e+00 -0.000e+00  +1.665e+01 -0.000e+00  +5.469e-01 -0.000e+00  +5.469e-01 -0.000e+00  +2.437e+00 -2.423e+00  +5.308e+00 -5.238e+00  +2.427e-01 -2.427e-01  +8.830e+00 -8.830e+00  +1.106e+01 -1.106e+01  +0.000e+00 -0.000e+00 
 0.450   0.475     1.035e+03  1.986e+01    9.732e+02    9.455e+02    9.940e+02    9.844e+02  +2.330e+01 -1.916e+01  +3.968e+00 -0.000e+00  +1.070e+01 -0.000e+00  +4.668e+00 -0.000e+00  +4.668e+00 -0.000e+00  +2.679e+00 -2.665e+00  +6.634e+00 -6.550e+00  +3.041e-01 -3.041e-01  +1.155e+01 -1.155e+01  +1.449e+01 -1.449e+01  +0.000e+00 -0.000e+00 
 0.475   0.500     1.088e+03  1.429e+01    1.027e+03    9.980e+02    1.051e+03    1.039e+03  +2.349e+01 -1.953e+01  +2.580e+00 -0.000e+00  +1.473e+01 -0.000e+00  +0.000e+00 -3.433e-01  +0.000e+00 -3.433e-01  +2.505e+00 -2.494e+00  +6.726e+00 -6.644e+00  +3.089e-01 -3.089e-01  +1.213e+01 -1.213e+01  +1.524e+01 -1.524e+01  +0.000e+00 -0.000e+00 
 0.500   0.525     1.236e+03  1.866e+01    1.166e+03    1.125e+03    1.181e+03    1.176e+03  +2.873e+01 -2.444e+01  +4.331e+00 -0.000e+00  +1.179e+01 -0.000e+00  +5.516e-02 -0.000e+00  +0.000e+00 -0.000e+00  +2.661e+00 -2.649e+00  +7.449e+00 -7.361e+00  +3.421e-01 -3.422e-01  +1.376e+01 -1.376e+01  +1.730e+01 -1.730e+01  +0.000e+00 -0.000e+00 
 0.525   0.550     1.297e+03  5.386e+00    1.219e+03    1.185e+03    1.236e+03    1.238e+03  +2.512e+01 -2.081e+01  +3.450e+00 -0.000e+00  +1.814e+00 -0.000e+00  +0.000e+00 -2.000e-02  +0.000e+00 -0.000e+00  +1.214e+01 -1.191e+01  +7.699e+00 -7.609e+00  +3.535e-01 -3.536e-01  +1.442e+01 -1.442e+01  +1.816e+01 -1.816e+01  +0.000e+00 -0.000e+00 
 0.550   0.575     1.381e+03  4.707e+00    1.301e+03    1.257e+03    1.313e+03    1.314e+03  +2.561e+01 -2.098e+01  +4.590e+00 -0.000e+00  +9.913e-01 -0.000e+00  +3.306e-01 -0.000e+00  +0.000e+00 -0.000e+00  +1.080e+01 -1.063e+01  +8.149e+00 -8.054e+00  +3.741e-01 -3.739e-01  +1.533e+01 -1.533e+01  +1.934e+01 -1.934e+01  +0.000e+00 -0.000e+00 
 0.575   0.600     1.421e+03  4.691e+00    1.334e+03    1.298e+03    1.355e+03    1.361e+03  +2.567e+01 -2.088e+01  +3.608e+00 -0.000e+00  +1.646e+00 -0.000e+00  +7.406e-02 -0.000e+00  +0.000e+00 -0.000e+00  +9.807e+00 -9.674e+00  +8.409e+00 -8.310e+00  +3.856e-01 -3.856e-01  +1.575e+01 -1.575e+01  +1.989e+01 -1.989e+01  +0.000e+00 -0.000e+00 
 0.600   0.625     1.423e+03  4.616e+00    1.339e+03    1.308e+03    1.354e+03    1.365e+03  +2.276e+01 -1.801e+01  +3.735e+00 -0.000e+00  +1.516e+00 -0.000e+00  +0.000e+00 -4.002e-01  +0.000e+00 -0.000e+00  +5.529e+00 -5.487e+00  +8.532e+00 -8.432e+00  +3.906e-01 -3.908e-01  +1.576e+01 -1.576e+01  +1.992e+01 -1.992e+01  +0.000e+00 -0.000e+00 
 0.625   0.650     1.412e+03  4.018e+00    1.325e+03    1.299e+03    1.333e+03    1.362e+03  +2.261e+01 -1.784e+01  +4.230e+00 -0.000e+00  +1.519e+00 -0.000e+00  +1.550e-01 -0.000e+00  +0.000e+00 -0.000e+00  +5.275e+00 -5.236e+00  +8.650e+00 -8.545e+00  +3.955e-01 -3.955e-01  +1.561e+01 -1.561e+01  +1.977e+01 -1.977e+01  +0.000e+00 -0.000e+00 
 0.650   0.675     1.363e+03  3.664e+00    1.276e+03    1.263e+03    1.283e+03    1.315e+03  +2.093e+01 -1.620e+01  +3.697e+00 -0.000e+00  +1.158e+00 -0.000e+00  +4.169e-01 -0.000e+00  +0.000e+00 -0.000e+00  +7.775e+00 -7.687e+00  +8.599e+00 -8.491e+00  +3.925e-01 -3.923e-01  +1.506e+01 -1.506e+01  +1.908e+01 -1.908e+01  +0.000e+00 -0.000e+00 
 0.675   0.700     1.314e+03  3.349e+00    1.227e+03    1.225e+03    1.240e+03    1.273e+03  +1.992e+01 -1.514e+01  +4.165e+00 -0.000e+00  +1.593e+00 -0.000e+00  +1.394e-01 -0.000e+00  +0.000e+00 -0.000e+00  +7.425e+00 -7.342e+00  +8.605e+00 -8.494e+00  +3.919e-01 -3.920e-01  +1.450e+01 -1.450e+01  +1.840e+01 -1.840e+01  +0.000e+00 -0.000e+00 
 0.700   0.725     1.234e+03  3.144e+00    1.151e+03    1.153e+03    1.162e+03    1.196e+03  +1.810e+01 -1.343e+01  +3.923e+00 -0.000e+00  +1.524e+00 -0.000e+00  +2.948e-01 -0.000e+00  +0.000e+00 -0.000e+00  +4.384e+00 -4.353e+00  +8.451e+00 -8.337e+00  +3.840e-01 -3.841e-01  +1.359e+01 -1.359e+01  +1.728e+01 -1.728e+01  +0.000e+00 -0.000e+00 
 0.725   0.750     1.141e+03  3.103e+00    1.064e+03    1.074e+03    1.069e+03    1.104e+03  +1.575e+01 -1.104e+01  +4.175e+00 -0.000e+00  +1.997e+00 -0.000e+00  +0.000e+00 -4.687e-01  +0.000e+00 -0.000e+00  +6.394e+00 -6.323e+00  +8.220e+00 -8.103e+00  +3.727e-01 -3.727e-01  +1.254e+01 -1.254e+01  +1.597e+01 -1.597e+01  +0.000e+00 -0.000e+00 
 0.750   0.775     1.034e+03  2.596e+00    9.640e+02    9.773e+02    9.678e+02    1.005e+03  +1.328e+01 -8.951e+00  +3.297e+00 -0.000e+00  +1.564e+00 -0.000e+00  +3.461e-01 -0.000e+00  +0.000e+00 -0.000e+00  +5.479e+00 -5.421e+00  +7.893e+00 -7.774e+00  +3.569e-01 -3.570e-01  +1.136e+01 -1.136e+01  +1.448e+01 -1.448e+01  +0.000e+00 -0.000e+00 
 0.775   0.800     9.164e+02  2.213e+00    8.506e+02    8.659e+02    8.520e+02    8.943e+02  +1.168e+01 -7.393e+00  +3.277e+00 -0.000e+00  +1.429e+00 -0.000e+00  +6.350e-01 -0.000e+00  +0.000e+00 -0.000e+00  +5.086e+00 -5.030e+00  +7.459e+00 -7.340e+00  +3.360e-01 -3.361e-01  +1.005e+01 -1.005e+01  +1.283e+01 -1.283e+01  +0.000e+00 -0.000e+00 
 0.800   0.825     8.021e+02  2.057e+00    7.341e+02    7.535e+02    7.399e+02    7.834e+02  +1.018e+01 -6.266e+00  +3.207e+00 -0.000e+00  +1.301e+00 -0.000e+00  +2.687e-01 -0.000e+00  +0.000e+00 -0.000e+00  +4.529e+00 -4.478e+00  +7.032e+00 -6.911e+00  +3.154e-01 -3.154e-01  +8.786e+00 -8.786e+00  +1.123e+01 -1.123e+01  +0.000e+00 -0.000e+00 
 0.825   0.850     6.724e+02  1.813e+00    6.155e+02    6.324e+02    6.201e+02    6.622e+02  +8.148e+00 -4.677e+00  +2.630e+00 -0.000e+00  +1.470e+00 -0.000e+00  +0.000e+00 -6.641e-03  +0.000e+00 -0.000e+00  +3.514e+00 -3.478e+00  +6.585e+00 -6.459e+00  +2.945e-01 -2.945e-01  +7.355e+00 -7.355e+00  +9.414e+00 -9.414e+00  +0.000e+00 -0.000e+00 
 0.850   0.875     5.479e+02  1.570e+00    5.014e+02    5.142e+02    5.022e+02    5.393e+02  +6.098e+00 -3.285e+00  +1.887e+00 -0.000e+00  +1.550e+00 -0.000e+00  +0.000e+00 -2.164e-02  +0.000e+00 -0.000e+00  +4.168e+00 -4.105e+00  +6.150e+00 -6.015e+00  +2.739e-01 -2.738e-01  +5.986e+00 -5.986e+00  +7.671e+00 -7.671e+00  +0.000e+00 -0.000e+00 
 0.875   0.900     4.177e+02  1.350e+00    3.643e+02    3.884e+02    3.765e+02    4.142e+02  +4.698e+00 -2.398e+00  +1.775e+00 -0.000e+00  +1.066e+00 -0.000e+00  +0.000e+00 -1.148e-02  +0.000e+00 -0.000e+00  +3.168e+00 -3.121e+00  +5.433e+00 -5.296e+00  +2.402e-01 -2.402e-01  +4.556e+00 -4.556e+00  +5.848e+00 -5.848e+00  +0.000e+00 -0.000e+00 
 0.900   0.925     2.866e+02  9.987e-01    2.746e+02    2.743e+02    2.684e+02    2.987e+02  +3.000e+00 -1.259e+00  +1.245e+00 -0.000e+00  +1.569e+00 -0.000e+00  +0.000e+00 -5.770e-01  +0.000e+00 -0.000e+00  +4.140e+00 -4.023e+00  +4.920e+00 -4.757e+00  +2.176e-01 -2.176e-01  +3.124e+00 -3.124e+00  +4.012e+00 -4.012e+00  +0.000e+00 -0.000e+00 
 0.925   0.950     1.956e+02  8.634e-01    1.768e+02    1.791e+02    1.747e+02    1.956e+02  +1.910e+00 -9.455e-01  +6.419e-01 -0.000e+00  +1.482e+00 -0.000e+00  +0.000e+00 -2.848e-01  +0.000e+00 -0.000e+00  +3.680e+00 -3.546e+00  +4.526e+00 -4.326e+00  +1.974e-01 -1.974e-01  +2.131e+00 -2.131e+00  +2.738e+00 -2.738e+00  +0.000e+00 -0.000e+00 
 0.950   0.975     1.099e+02  6.702e-01    9.033e+01    1.073e+02    9.962e+01    1.148e+02  +8.415e-01 -1.580e-01  +4.679e-01 -0.000e+00  +2.540e+00 -0.000e+00  +0.000e+00 -1.943e-03  +0.000e+00 -0.000e+00  +1.159e+00 -1.135e+00  +3.372e+00 -3.177e+00  +1.466e-01 -1.466e-01  +1.197e+00 -1.197e+00  +1.539e+00 -1.539e+00  +0.000e+00 -0.000e+00 
 0.975   1.000     4.604e+01  4.389e-01    5.198e+01    4.774e+01    5.561e+01    5.358e+01  +2.261e-01 -0.000e+00  +4.476e-01 -0.000e+00  +3.011e+00 -0.000e+00  +0.000e+00 -3.174e-03  +0.000e+00 -0.000e+00  +4.094e+00 -3.476e+00  +2.878e+00 -2.558e+00  +1.219e-01 -1.219e-01  +5.017e-01 -5.017e-01  +6.446e-01 -6.446e-01  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_DsKKpip_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the D_{s}^{+}\rightarrow (K^{+}K^{-})\pi^{+} data.
#Branching Fraction used 0.022200 pm -0.000600 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     3.146e-02  6.064e-01    1.676e-01    1.586e-01    5.194e-02    2.733e-02  +2.530e-01 -0.000e+00  +2.614e-01 -0.000e+00  +1.727e+00 -0.000e+00  +3.217e-01 -0.000e+00  +8.390e-01 -0.000e+00  +2.794e-01 -0.000e+00  +3.181e-01 -0.000e+00  +1.155e-01 -0.000e+00  +3.455e-04 -3.455e-04  +4.405e-04 -4.405e-04  +1.199e-01 -0.000e+00 
 0.025   0.050     3.602e+00  8.435e+00    2.779e+00    1.031e+01    2.816e+00    3.253e+00  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +1.912e+01 -0.000e+00  +0.000e+00 -1.097e+00  +0.000e+00 -1.153e+00  +1.184e+01 -1.563e+00  +1.515e+00 -8.227e-01  +2.940e-02 -2.940e-02  +3.936e-02 -3.936e-02  +5.043e-02 -5.043e-02  +0.000e+00 -0.000e+00 
 0.075   0.100     7.373e+00  7.132e+00    7.106e+00    1.308e+01    1.104e+01    7.641e+00  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +3.149e+01 -0.000e+00  +5.608e+00 -0.000e+00  +7.738e+00 -0.000e+00  +5.038e+00 -2.129e+00  +1.316e+00 -9.697e-01  +2.512e-02 -2.512e-02  +8.086e-02 -8.086e-02  +1.032e-01 -1.032e-01  +0.000e+00 -0.000e+00 
 0.100   0.125     1.531e+01  1.547e+01    1.885e+01    2.699e+01    2.375e+01    2.328e+01  +0.000e+00 -0.000e+00  +2.462e-01 -1.122e-01  +2.305e+01 -0.000e+00  +0.000e+00 -6.588e+00  +0.000e+00 -6.156e+00  +1.243e+01 -4.738e+00  +1.621e+00 -1.338e+00  +3.931e-02 -3.931e-02  +1.679e-01 -1.679e-01  +2.143e-01 -2.143e-01  +0.000e+00 -0.000e+00 
 0.125   0.150     9.218e+01  8.716e+01    9.956e+01    1.536e+02    1.164e+02    1.068e+02  +1.848e+00 -1.577e+00  +9.601e-01 -8.154e-01  +3.535e+01 -0.000e+00  +2.623e+01 -0.000e+00  +2.839e+01 -0.000e+00  +2.317e+01 -1.542e+01  +7.724e+00 -6.616e+00  +1.865e-01 -1.865e-01  +1.009e+00 -1.009e+00  +1.290e+00 -1.290e+00  +0.000e+00 -0.000e+00 
 0.150   0.175     9.235e+00  1.414e+01    7.870e+00    1.272e+01    8.047e+00    8.749e+00  +0.000e+00 -0.000e+00  +3.272e-01 -0.000e+00  +4.472e+01 -0.000e+00  +4.854e+00 -0.000e+00  +5.194e+00 -0.000e+00  +1.248e+00 -9.823e-01  +6.647e-01 -5.811e-01  +1.514e-02 -1.514e-02  +1.008e-01 -1.008e-01  +1.293e-01 -1.293e-01  +0.000e+00 -0.000e+00 
 0.175   0.200     7.982e+00  1.646e+01    7.332e+00    9.504e+00    8.006e+00    7.692e+00  +2.098e+02 -0.000e+00  +1.423e+02 -0.000e+00  +6.005e+01 -0.000e+00  +0.000e+00 -6.888e-01  +0.000e+00 -6.830e-01  +1.050e+00 -8.310e-01  +4.292e-01 -3.875e-01  +1.084e-02 -1.084e-02  +8.669e-02 -8.669e-02  +1.118e-01 -1.118e-01  +0.000e+00 -0.000e+00 
 0.200   0.225     2.635e+01  2.091e+01    2.693e+01    3.129e+01    2.764e+01    2.725e+01  +3.794e+00 -2.247e+00  +7.275e-01 -0.000e+00  +7.242e+01 -0.000e+00  +3.876e+00 -0.000e+00  +3.702e+00 -0.000e+00  +2.115e+00 -1.823e+00  +1.094e+00 -1.010e+00  +3.021e-02 -3.021e-02  +2.858e-01 -2.858e-01  +3.689e-01 -3.689e-01  +0.000e+00 -0.000e+00 
 0.225   0.250     7.361e+01  3.709e+01    6.943e+01    7.979e+01    7.666e+01    7.121e+01  +6.080e+00 -3.303e+00  +1.665e+00 -0.000e+00  +5.058e+01 -0.000e+00  +2.936e+00 -0.000e+00  +2.131e+00 -0.000e+00  +3.631e+00 -3.305e+00  +2.432e+00 -2.281e+00  +7.224e-02 -7.224e-02  +7.972e-01 -7.972e-01  +1.031e+00 -1.031e+00  +0.000e+00 -0.000e+00 
 0.250   0.275     3.827e+01  1.615e+01    3.656e+01    4.051e+01    3.818e+01    3.768e+01  +1.558e+00 -0.000e+00  +1.189e+00 -0.000e+00  +4.749e+01 -0.000e+00  +4.096e-02 -0.000e+00  +8.304e-02 -0.000e+00  +1.220e+00 -1.147e+00  +1.036e+00 -9.831e-01  +3.259e-02 -3.259e-02  +4.138e-01 -4.138e-01  +5.358e-01 -5.358e-01  +0.000e+00 -0.000e+00 
 0.275   0.300     1.036e+02  3.839e+01    9.752e+01    1.041e+02    1.025e+02    1.008e+02  +2.508e+00 -1.681e+00  +0.000e+00 -0.000e+00  +5.714e+01 -0.000e+00  +0.000e+00 -2.039e+01  +0.000e+00 -2.032e+01  +2.221e+00 -2.129e+00  +2.325e+00 -2.225e+00  +7.757e-02 -7.757e-02  +1.118e+00 -1.118e+00  +1.450e+00 -1.450e+00  +0.000e+00 -0.000e+00 
 0.300   0.325     1.141e+02  2.679e+01    1.099e+02    1.109e+02    1.156e+02    1.093e+02  +7.952e+00 -5.514e+00  +1.444e+00 -0.000e+00  +4.833e+01 -0.000e+00  +0.000e+00 -3.627e+00  +0.000e+00 -4.007e+00  +1.682e+00 -1.634e+00  +2.166e+00 -2.087e+00  +7.599e-02 -7.599e-02  +1.229e+00 -1.229e+00  +1.598e+00 -1.598e+00  +0.000e+00 -0.000e+00 
 0.325   0.350     3.275e+01  1.370e+01    3.187e+01    3.052e+01    3.368e+01    3.135e+01  +2.370e+00 -0.000e+00  +1.298e+00 -0.000e+00  +4.874e+01 -0.000e+00  +1.327e+00 -0.000e+00  +1.315e+00 -0.000e+00  +3.540e-01 -3.465e-01  +5.368e-01 -5.198e-01  +1.964e-02 -1.963e-02  +3.515e-01 -3.515e-01  +4.585e-01 -4.585e-01  +0.000e+00 -0.000e+00 
 0.350   0.375     9.469e+01  1.823e+01    9.143e+01    8.695e+01    9.416e+01    8.948e+01  +1.088e+00 -0.000e+00  +8.735e-01 -0.000e+00  +4.499e+01 -0.000e+00  +5.867e+00 -0.000e+00  +6.407e+00 -0.000e+00  +7.620e-01 -7.499e-01  +1.374e+00 -1.335e+00  +5.163e-02 -5.162e-02  +1.014e+00 -1.014e+00  +1.326e+00 -1.326e+00  +0.000e+00 -0.000e+00 
 0.375   0.400     1.195e+02  1.405e+01    1.158e+02    1.076e+02    1.162e+02    1.150e+02  +2.921e+00 -0.000e+00  +2.014e+00 -0.000e+00  +3.687e+01 -0.000e+00  +9.189e+00 -0.000e+00  +9.241e+00 -0.000e+00  +7.541e-01 -7.447e-01  +1.551e+00 -1.512e+00  +5.989e-02 -5.989e-02  +1.277e+00 -1.277e+00  +1.673e+00 -1.673e+00  +0.000e+00 -0.000e+00 
 0.400   0.425     1.457e+02  1.314e+01    1.420e+02    1.328e+02    1.452e+02    1.393e+02  +4.379e+00 -1.369e+00  +8.593e-01 -0.000e+00  +4.296e+01 -0.000e+00  +0.000e+00 -2.691e+00  +0.000e+00 -2.402e+00  +7.540e-01 -7.463e-01  +1.710e+00 -1.671e+00  +6.778e-02 -6.779e-02  +1.554e+00 -1.554e+00  +2.040e+00 -2.040e+00  +0.000e+00 -0.000e+00 
 0.425   0.450     1.705e+02  1.095e+01    1.620e+02    1.546e+02    1.637e+02    1.652e+02  +2.034e+00 -0.000e+00  +1.948e+00 -0.000e+00  +4.058e+01 -0.000e+00  +1.412e+01 -0.000e+00  +1.409e+01 -0.000e+00  +7.516e-01 -7.450e-01  +1.849e+00 -1.810e+00  +7.430e-02 -7.430e-02  +1.814e+00 -1.814e+00  +2.387e+00 -2.387e+00  +0.000e+00 -0.000e+00 
 0.450   0.475     1.766e+02  9.981e+00    1.690e+02    1.612e+02    1.738e+02    1.708e+02  +4.841e+00 -1.294e+00  +2.570e+00 -0.000e+00  +3.871e+01 -0.000e+00  +0.000e+00 -7.792e-01  +0.000e+00 -6.674e-01  +6.821e-01 -6.768e-01  +1.784e+00 -1.749e+00  +7.279e-02 -7.279e-02  +1.878e+00 -1.878e+00  +2.472e+00 -2.472e+00  +0.000e+00 -0.000e+00 
 0.475   0.500     2.204e+02  9.557e+00    2.098e+02    1.997e+02    2.150e+02    2.122e+02  +3.034e+00 -0.000e+00  +2.022e+00 -0.000e+00  +2.696e+01 -0.000e+00  +0.000e+00 -3.042e+00  +0.000e+00 -3.014e+00  +7.637e-01 -7.584e-01  +2.110e+00 -2.071e+00  +8.676e-02 -8.676e-02  +2.341e+00 -2.341e+00  +3.086e+00 -3.086e+00  +0.000e+00 -0.000e+00 
 0.500   0.525     2.948e+02  9.524e+00    2.818e+02    2.664e+02    2.860e+02    2.817e+02  +4.736e+00 -2.684e-01  +2.746e+00 -0.000e+00  +3.550e+01 -0.000e+00  +2.648e+00 -0.000e+00  +2.197e+00 -0.000e+00  +9.375e-01 -9.316e-01  +2.701e+00 -2.652e+00  +1.118e-01 -1.118e-01  +3.130e+00 -3.130e+00  +4.127e+00 -4.127e+00  +0.000e+00 -0.000e+00 
 0.525   0.550     3.168e+02  3.452e+00    3.038e+02    2.901e+02    3.086e+02    3.055e+02  +3.543e+00 -0.000e+00  +2.583e+00 -0.000e+00  +3.786e+00 -0.000e+00  +0.000e+00 -4.155e+00  +0.000e+00 -4.203e+00  +9.647e-01 -9.589e-01  +2.808e+00 -2.759e+00  +1.168e-01 -1.168e-01  +3.361e+00 -3.361e+00  +4.436e+00 -4.436e+00  +0.000e+00 -0.000e+00 
 0.550   0.575     3.633e+02  3.401e+00    3.431e+02    3.305e+02    3.513e+02    3.461e+02  +4.604e+00 -1.085e-01  +2.733e+00 -0.000e+00  +4.061e+00 -0.000e+00  +0.000e+00 -3.896e+00  +0.000e+00 -4.008e+00  +1.044e+00 -1.038e+00  +3.156e+00 -3.102e+00  +1.316e-01 -1.316e-01  +3.852e+00 -3.852e+00  +5.086e+00 -5.086e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     4.173e+02  3.361e+00    3.938e+02    3.805e+02    3.998e+02    3.992e+02  +4.536e+00 -0.000e+00  +2.531e+00 -0.000e+00  +2.843e+00 -0.000e+00  +0.000e+00 -1.715e+00  +0.000e+00 -1.718e+00  +1.147e+00 -1.141e+00  +3.591e+00 -3.530e+00  +1.499e-01 -1.499e-01  +4.425e+00 -4.425e+00  +5.843e+00 -5.843e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     4.613e+02  3.283e+00    4.381e+02    4.267e+02    4.414e+02    4.461e+02  +4.914e+00 -0.000e+00  +3.016e+00 -0.000e+00  +3.874e+00 -0.000e+00  +0.000e+00 -3.082e+00  +0.000e+00 -3.078e+00  +1.236e+00 -1.229e+00  +3.968e+00 -3.901e+00  +1.659e-01 -1.660e-01  +4.890e+00 -4.890e+00  +6.458e+00 -6.458e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     5.078e+02  3.254e+00    4.852e+02    4.704e+02    4.862e+02    4.895e+02  +4.815e+00 -1.185e-01  +2.728e+00 -0.000e+00  +3.858e+00 -0.000e+00  +0.000e+00 -2.602e+00  +0.000e+00 -2.604e+00  +1.346e+00 -1.339e+00  +4.417e+00 -4.342e+00  +1.848e-01 -1.848e-01  +5.382e+00 -5.382e+00  +7.109e+00 -7.109e+00  +0.000e+00 -0.000e+00 
 0.650   0.675     5.356e+02  3.187e+00    5.077e+02    5.018e+02    5.138e+02    5.217e+02  +4.809e+00 -0.000e+00  +2.994e+00 -0.000e+00  +4.214e+00 -0.000e+00  +0.000e+00 -7.575e-01  +0.000e+00 -7.791e-01  +1.429e+00 -1.422e+00  +4.756e+00 -4.673e+00  +1.988e-01 -1.989e-01  +5.678e+00 -5.678e+00  +7.499e+00 -7.499e+00  +0.000e+00 -0.000e+00 
 0.675   0.700     5.458e+02  3.094e+00    5.144e+02    5.108e+02    5.143e+02    5.293e+02  +4.766e+00 -0.000e+00  +3.122e+00 -0.000e+00  +4.070e+00 -0.000e+00  +0.000e+00 -1.440e+00  +0.000e+00 -1.443e+00  +1.481e+00 -1.473e+00  +4.988e+00 -4.899e+00  +2.083e-01 -2.083e-01  +5.786e+00 -5.786e+00  +7.641e+00 -7.641e+00  +0.000e+00 -0.000e+00 
 0.700   0.725     5.577e+02  3.000e+00    5.226e+02    5.225e+02    5.260e+02    5.393e+02  +4.564e+00 -0.000e+00  +2.970e+00 -0.000e+00  +3.166e+00 -0.000e+00  +0.000e+00 -4.615e-01  +0.000e+00 -5.183e-01  +1.558e+00 -1.549e+00  +5.284e+00 -5.186e+00  +2.203e-01 -2.203e-01  +5.912e+00 -5.912e+00  +7.808e+00 -7.808e+00  +0.000e+00 -0.000e+00 
 0.725   0.750     5.331e+02  2.846e+00    5.023e+02    5.054e+02    5.047e+02    5.190e+02  +4.244e+00 -0.000e+00  +2.779e+00 -0.000e+00  +5.529e+00 -0.000e+00  +0.000e+00 -4.899e-01  +0.000e+00 -5.078e-01  +1.556e+00 -1.547e+00  +5.270e+00 -5.168e+00  +2.193e-01 -2.193e-01  +5.654e+00 -5.654e+00  +7.464e+00 -7.464e+00  +0.000e+00 -0.000e+00 
 0.750   0.775     5.152e+02  2.706e+00    4.798e+02    4.886e+02    4.788e+02    5.040e+02  +4.017e+00 -0.000e+00  +2.869e+00 -0.000e+00  +4.681e+00 -0.000e+00  +0.000e+00 -4.718e-01  +0.000e+00 -4.734e-01  +1.585e+00 -1.575e+00  +5.367e+00 -5.258e+00  +2.227e-01 -2.227e-01  +5.465e+00 -5.465e+00  +7.212e+00 -7.212e+00  +0.000e+00 -0.000e+00 
 0.775   0.800     4.774e+02  2.544e+00    4.513e+02    4.526e+02    4.485e+02    4.631e+02  +3.621e+00 -0.000e+00  +2.589e+00 -0.000e+00  +4.187e+00 -0.000e+00  +0.000e+00 -1.122e-01  +0.000e+00 -8.504e-02  +1.589e+00 -1.579e+00  +5.339e+00 -5.222e+00  +2.208e-01 -2.209e-01  +5.064e+00 -5.064e+00  +6.683e+00 -6.683e+00  +0.000e+00 -0.000e+00 
 0.800   0.825     4.321e+02  2.358e+00    4.031e+02    4.085e+02    4.006e+02    4.216e+02  +3.357e+00 -0.000e+00  +2.367e+00 -0.000e+00  +3.585e+00 -0.000e+00  +0.000e+00 -1.034e+00  +0.000e+00 -1.061e+00  +1.591e+00 -1.579e+00  +5.288e+00 -5.162e+00  +2.179e-01 -2.179e-01  +4.585e+00 -4.585e+00  +6.050e+00 -6.050e+00  +0.000e+00 -0.000e+00 
 0.825   0.850     3.650e+02  2.130e+00    3.352e+02    3.381e+02    3.401e+02    3.561e+02  +2.845e+00 -0.000e+00  +1.946e+00 -0.000e+00  +5.398e+00 -0.000e+00  +0.000e+00 -4.837e-01  +0.000e+00 -4.789e-01  +1.534e+00 -1.521e+00  +5.034e+00 -4.899e+00  +2.066e-01 -2.065e-01  +3.875e+00 -3.875e+00  +5.110e+00 -5.110e+00  +0.000e+00 -0.000e+00 
 0.850   0.875     2.933e+02  1.889e+00    2.737e+02    2.753e+02    2.735e+02    2.894e+02  +2.066e+00 -0.000e+00  +1.479e+00 -0.000e+00  +3.841e+00 -0.000e+00  +0.000e+00 -1.385e-02  +0.000e+00 -2.865e-02  +1.461e+00 -1.447e+00  +4.711e+00 -4.565e+00  +1.922e-01 -1.922e-01  +3.114e+00 -3.114e+00  +4.107e+00 -4.107e+00  +0.000e+00 -0.000e+00 
 0.875   0.900     2.253e+02  1.634e+00    2.094e+02    2.079e+02    2.077e+02    2.360e+02  +1.526e+00 -0.000e+00  +1.193e+00 -0.000e+00  +6.245e+00 -0.000e+00  +0.000e+00 -1.100e+00  +0.000e+00 -1.102e+00  +1.426e+00 -1.409e+00  +4.453e+00 -4.284e+00  +1.807e-01 -1.807e-01  +2.391e+00 -2.391e+00  +3.154e+00 -3.154e+00  +0.000e+00 -0.000e+00 
 0.900   0.925     1.653e+02  1.432e+00    1.528e+02    1.542e+02    1.552e+02    1.957e+02  +9.893e-01 -0.000e+00  +7.646e-01 -0.000e+00  +5.074e+00 -0.000e+00  +0.000e+00 -1.990e+00  +0.000e+00 -1.894e+00  +1.497e+00 -1.471e+00  +4.391e+00 -4.169e+00  +1.763e-01 -1.763e-01  +1.754e+00 -1.754e+00  +2.314e+00 -2.314e+00  +0.000e+00 -0.000e+00 
 0.925   0.950     1.486e+02  1.544e+00    1.090e+02    1.113e+02    1.145e+02    1.205e+02  +8.136e-01 -0.000e+00  +6.976e-01 -0.000e+00  +7.545e+00 -0.000e+00  +0.000e+00 -7.218e-02  +0.000e+00 -8.593e-02  +2.017e+00 -1.964e+00  +5.346e+00 -4.987e+00  +2.073e-01 -2.073e-01  +1.581e+00 -1.581e+00  +2.080e+00 -2.080e+00  +0.000e+00 -0.000e+00 
 0.950   0.975     7.133e+01  1.138e+00    6.365e+01    7.069e+01    6.062e+01    8.490e+01  +2.812e-01 -0.000e+00  +2.363e-01 -0.000e+00  +2.586e+00 -0.000e+00  +3.957e-02 -0.000e+00  +0.000e+00 -7.800e-02  +2.284e+00 -2.146e+00  +7.542e+00 -6.226e+00  +1.898e-01 -1.898e-01  +7.608e-01 -7.608e-01  +9.986e-01 -9.986e-01  +0.000e+00 -0.000e+00 
 0.975   1.000     5.701e+00  2.077e-01    8.300e+00    5.176e+00    7.707e+00    1.200e+01  +0.000e+00 -1.496e-01  +2.301e-02 -1.539e-01  +0.000e+00 -1.825e+00  +0.000e+00 -4.131e-02  +0.000e+00 -3.981e-02  +5.777e+00 -1.909e+00  +5.085e+00 -1.827e+00  +1.292e-01 -1.292e-01  +6.052e-02 -6.052e-02  +7.981e-02 -7.981e-02  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_Dsstar_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the D_{s}^{*} data.
#Branching Fraction used 0.020944 pm 0.000000 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.075   0.100     3.437e+01  6.690e+01    4.108e+01    7.296e+01    2.253e+01    2.739e+01  +1.053e+00 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -1.020e+01  +7.729e+04 -0.000e+00  +9.292e+04 -0.000e+00  +0.000e+00 -2.798e+01  +2.527e+02 -1.609e+01  +1.610e-01 -1.610e-01  +3.609e-01 -3.609e-01  +4.811e-01 -4.811e-01  +0.000e+00 -0.000e+00 
 0.275   0.300     9.653e+01  7.637e+01    9.492e+01    1.012e+02    9.537e+01    9.119e+01  +1.130e+00 -1.009e-01  +0.000e+00 -0.000e+00  +0.000e+00 -2.907e+01  +0.000e+00 -7.096e+01  +0.000e+00 -8.037e+01  +0.000e+00 -5.476e+01  +7.159e+00 -6.234e+00  +1.012e-01 -1.012e-01  +1.014e+00 -1.014e+00  +1.351e+00 -1.351e+00  +0.000e+00 -0.000e+00 
 0.300   0.325     6.035e+01  2.646e+02    6.226e+01    6.476e+01    6.208e+01    6.049e+01  +0.000e+00 -0.000e+00  +1.245e+00 -1.218e+01  +2.193e+02 -0.000e+00  +0.000e+00 -3.505e+01  +0.000e+00 -5.673e+01  +0.000e+00 -4.233e+01  +3.391e+00 -3.048e+00  +5.613e-02 -5.612e-02  +6.337e-01 -6.337e-01  +8.450e-01 -8.450e-01  +0.000e+00 -0.000e+00 
 0.325   0.350     4.397e+01  2.372e+01    4.456e+01    4.309e+01    4.399e+01    4.433e+01  +5.166e+00 -5.253e+00  +2.091e+00 -2.423e+00  +0.000e+00 -1.441e+01  +0.000e+00 -0.000e+00  +0.000e+00 -1.814e+01  +3.489e+00 -3.011e+00  +1.994e+00 -1.828e+00  +3.664e-02 -3.664e-02  +4.617e-01 -4.617e-01  +6.156e-01 -6.156e-01  +0.000e+00 -0.000e+00 
 0.350   0.375     7.110e+01  1.960e+01    7.263e+01    6.853e+01    7.128e+01    6.792e+01  +4.521e+00 -4.530e+00  +2.616e-01 -1.666e-01  +0.000e+00 -1.374e+01  +5.636e+01 -0.000e+00  +5.722e+01 -0.000e+00  +3.470e+00 -3.162e+00  +2.651e+00 -2.467e+00  +5.357e-02 -5.357e-02  +7.466e-01 -7.466e-01  +9.954e-01 -9.954e-01  +0.000e+00 -0.000e+00 
 0.375   0.400     1.331e+01  1.464e+01    1.337e+01    1.268e+01    1.330e+01    1.337e+01  +1.581e+00 -1.543e+00  +9.045e-02 -1.215e-01  +2.271e+01 -0.000e+00  +0.000e+00 -1.278e+01  +0.000e+00 -1.047e+01  +4.240e-01 -3.986e-01  +4.085e-01 -3.849e-01  +9.149e-03 -9.150e-03  +1.397e-01 -1.397e-01  +1.863e-01 -1.863e-01  +0.000e+00 -0.000e+00 
 0.400   0.425     3.706e+01  1.450e+01    3.705e+01    3.636e+01    3.743e+01    3.656e+01  +1.520e+00 -1.560e+00  +3.682e-01 -3.188e-01  +2.479e+01 -0.000e+00  +7.400e+01 -0.000e+00  +6.209e+01 -0.000e+00  +1.130e+00 -1.065e+00  +9.554e-01 -9.085e-01  +2.347e-02 -2.347e-02  +3.891e-01 -3.891e-01  +5.189e-01 -5.189e-01  +0.000e+00 -0.000e+00 
 0.425   0.450     5.407e+01  1.776e+01    5.451e+01    5.301e+01    5.584e+01    5.432e+01  +1.750e+00 -1.943e+00  +1.296e-01 -1.754e-01  +3.664e+01 -0.000e+00  +0.000e+00 -3.012e+01  +1.063e+01 -0.000e+00  +1.495e+00 -1.417e+00  +1.191e+00 -1.141e+00  +3.182e-02 -3.181e-02  +5.677e-01 -5.677e-01  +7.569e-01 -7.569e-01  +0.000e+00 -0.000e+00 
 0.450   0.475     5.657e+01  1.889e+01    5.691e+01    5.314e+01    5.732e+01    5.681e+01  +1.342e+00 -1.360e+00  +1.179e+00 -1.165e+00  +4.262e+01 -0.000e+00  +9.656e+00 -0.000e+00  +1.187e+01 -0.000e+00  +1.394e+00 -1.328e+00  +1.080e+00 -1.041e+00  +3.117e-02 -3.117e-02  +5.940e-01 -5.940e-01  +7.920e-01 -7.920e-01  +0.000e+00 -0.000e+00 
 0.475   0.500     7.071e+01  1.957e+01    7.240e+01    6.743e+01    7.349e+01    7.084e+01  +9.450e-01 -1.306e-01  +0.000e+00 -0.000e+00  +6.268e+01 -0.000e+00  +3.094e+01 -0.000e+00  +2.074e+01 -0.000e+00  +2.814e+00 -2.606e+00  +1.187e+00 -1.148e+00  +3.677e-02 -3.678e-02  +7.425e-01 -7.425e-01  +9.899e-01 -9.899e-01  +0.000e+00 -0.000e+00 
 0.500   0.525     1.209e+02  2.139e+01    1.196e+02    1.139e+02    1.231e+02    1.226e+02  +2.827e+00 -2.971e+00  +4.102e-01 -4.877e-01  +3.526e+01 -0.000e+00  +3.900e+01 -0.000e+00  +3.567e+01 -0.000e+00  +4.157e+00 -3.889e+00  +1.932e+00 -1.872e+00  +5.981e-02 -5.980e-02  +1.269e+00 -1.269e+00  +1.692e+00 -1.692e+00  +0.000e+00 -0.000e+00 
 0.525   0.550     1.041e+02  1.250e+01    1.025e+02    9.790e+01    1.056e+02    1.022e+02  +8.892e-01 -7.941e-01  +0.000e+00 -0.000e+00  +7.733e+00 -0.000e+00  +0.000e+00 -1.333e+01  +0.000e+00 -2.134e+00  +3.365e+00 -3.161e+00  +1.513e+00 -1.471e+00  +4.938e-02 -4.937e-02  +1.093e+00 -1.093e+00  +1.457e+00 -1.457e+00  +0.000e+00 -0.000e+00 
 0.550   0.575     1.383e+02  8.363e+00    1.380e+02    1.325e+02    1.372e+02    1.394e+02  +1.168e+00 -1.155e+00  +2.442e-01 -1.899e-01  +7.021e+00 -0.000e+00  +1.398e+01 -0.000e+00  +1.364e+01 -0.000e+00  +3.742e+00 -3.549e+00  +1.842e+00 -1.794e+00  +6.339e-02 -6.338e-02  +1.452e+00 -1.452e+00  +1.936e+00 -1.936e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     1.489e+02  1.310e+01    1.482e+02    1.416e+02    1.514e+02    1.484e+02  +2.428e+00 -2.468e+00  +4.442e-01 -5.633e-01  +6.963e+00 -0.000e+00  +0.000e+00 -6.379e+00  +0.000e+00 -2.245e+00  +3.414e+00 -3.264e+00  +1.861e+00 -1.816e+00  +6.652e-02 -6.653e-02  +1.563e+00 -1.563e+00  +2.084e+00 -2.084e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     1.543e+02  1.119e+01    1.530e+02    1.485e+02    1.577e+02    1.564e+02  +1.732e+00 -1.501e+00  +0.000e+00 -0.000e+00  +9.327e+00 -0.000e+00  +0.000e+00 -1.931e+01  +0.000e+00 -5.566e-01  +2.876e+00 -2.772e+00  +1.838e+00 -1.795e+00  +6.782e-02 -6.781e-02  +1.620e+00 -1.620e+00  +2.161e+00 -2.161e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     1.677e+02  1.004e+01    1.675e+02    1.616e+02    1.697e+02    1.695e+02  +5.842e-01 -5.871e-01  +2.316e-01 -2.259e-01  +2.562e-01 -0.000e+00  +5.655e+01 -0.000e+00  +3.055e+00 -0.000e+00  +2.804e+00 -2.713e+00  +1.934e+00 -1.890e+00  +7.316e-02 -7.318e-02  +1.761e+00 -1.761e+00  +2.348e+00 -2.348e+00  +0.000e+00 -0.000e+00 
 0.650   0.675     2.009e+02  1.012e+01    1.964e+02    1.951e+02    2.007e+02    2.000e+02  +1.824e+00 -2.052e+00  +9.537e-01 -1.202e+00  +8.103e-01 -0.000e+00  +0.000e+00 -4.156e-02  +0.000e+00 -1.244e+00  +3.035e+00 -2.946e+00  +2.283e+00 -2.233e+00  +8.781e-02 -8.781e-02  +2.109e+00 -2.109e+00  +2.812e+00 -2.812e+00  +0.000e+00 -0.000e+00 
 0.675   0.700     2.059e+02  8.683e+00    2.049e+02    2.002e+02    2.072e+02    2.058e+02  +1.254e+00 -1.228e+00  +3.233e-01 -2.383e-01  +3.744e+00 -0.000e+00  +9.213e+00 -0.000e+00  +0.000e+00 -3.686e+00  +2.826e+00 -2.750e+00  +2.331e+00 -2.279e+00  +9.094e-02 -9.094e-02  +2.162e+00 -2.162e+00  +2.883e+00 -2.883e+00  +0.000e+00 -0.000e+00 
 0.700   0.725     2.185e+02  8.713e+00    2.136e+02    2.139e+02    2.164e+02    2.201e+02  +6.896e-01 -6.680e-01  +1.967e-01 -1.557e-01  +6.543e+00 -0.000e+00  +0.000e+00 -1.868e+01  +0.000e+00 -3.366e+00  +2.835e+00 -2.763e+00  +2.498e+00 -2.442e+00  +9.830e-02 -9.832e-02  +2.294e+00 -2.294e+00  +3.059e+00 -3.059e+00  +0.000e+00 -0.000e+00 
 0.725   0.750     2.556e+02  8.529e+00    2.526e+02    2.507e+02    2.755e+02    2.592e+02  +1.057e+00 -1.019e+00  +3.712e-01 -2.873e-01  +4.708e+00 -0.000e+00  +5.322e+00 -0.000e+00  +0.000e+00 -4.791e+00  +3.162e+00 -3.086e+00  +2.973e+00 -2.906e+00  +1.179e-01 -1.179e-01  +2.684e+00 -2.684e+00  +3.579e+00 -3.579e+00  +0.000e+00 -0.000e+00 
 0.750   0.775     2.456e+02  7.785e+00    2.424e+02    2.481e+02    3.233e+02    2.572e+02  +7.742e-01 -7.453e-01  +1.978e-01 -1.254e-01  +3.942e+00 -0.000e+00  +2.467e+00 -0.000e+00  +0.000e+00 -2.011e+00  +2.877e+00 -2.811e+00  +2.936e+00 -2.867e+00  +1.168e-01 -1.168e-01  +2.578e+00 -2.578e+00  +3.438e+00 -3.438e+00  +0.000e+00 -0.000e+00 
 0.775   0.800     2.828e+02  8.458e+00    2.564e+02    2.710e+02    3.433e+02    2.997e+02  +1.385e+00 -1.366e+00  +3.640e-01 -2.829e-01  +1.471e+00 -0.000e+00  +3.482e+01 -0.000e+00  +0.000e+00 -1.328e+00  +3.240e+00 -3.167e+00  +3.538e+00 -3.452e+00  +1.393e-01 -1.393e-01  +2.970e+00 -2.970e+00  +3.959e+00 -3.959e+00  +0.000e+00 -0.000e+00 
 0.800   0.825     2.790e+02  7.651e+00    2.587e+02    2.747e+02    3.113e+02    2.817e+02  +1.292e+00 -1.236e+00  +4.493e-01 -3.075e-01  +6.430e+00 -0.000e+00  +0.000e+00 -4.037e+00  +0.000e+00 -1.001e+00  +3.175e+00 -3.105e+00  +3.654e+00 -3.561e+00  +1.429e-01 -1.429e-01  +2.930e+00 -2.930e+00  +3.906e+00 -3.906e+00  +0.000e+00 -0.000e+00 
 0.825   0.850     2.562e+02  6.850e+00    2.471e+02    2.622e+02    2.706e+02    2.522e+02  +1.039e+00 -1.005e+00  +4.906e-01 -4.474e-01  +5.293e+00 -0.000e+00  +1.253e+01 -0.000e+00  +4.984e-01 -0.000e+00  +2.865e+00 -2.802e+00  +3.501e+00 -3.408e+00  +1.372e-01 -1.372e-01  +2.690e+00 -2.690e+00  +3.587e+00 -3.587e+00  +0.000e+00 -0.000e+00 
 0.850   0.875     2.410e+02  5.767e+00    2.384e+02    2.410e+02    2.503e+02    2.425e+02  +1.039e+00 -1.018e+00  +4.502e-01 -3.954e-01  +5.457e+00 -0.000e+00  +1.615e+01 -0.000e+00  +0.000e+00 -2.668e-01  +2.717e+00 -2.657e+00  +3.465e+00 -3.368e+00  +1.361e-01 -1.361e-01  +2.531e+00 -2.531e+00  +3.374e+00 -3.374e+00  +0.000e+00 -0.000e+00 
 0.875   0.900     2.015e+02  5.120e+00    1.997e+02    2.055e+02    2.102e+02    2.049e+02  +1.010e+00 -9.512e-01  +5.926e-01 -4.991e-01  +4.282e+00 -0.000e+00  +1.144e+01 -0.000e+00  +5.415e-01 -0.000e+00  +2.403e+00 -2.347e+00  +3.176e+00 -3.079e+00  +1.251e-01 -1.251e-01  +2.115e+00 -2.115e+00  +2.821e+00 -2.821e+00  +0.000e+00 -0.000e+00 
 0.900   0.925     1.702e+02  4.300e+00    1.695e+02    1.719e+02    1.746e+02    1.775e+02  +8.441e-01 -9.196e-01  +6.471e-01 -7.071e-01  +3.572e+00 -0.000e+00  +0.000e+00 -1.673e+01  +0.000e+00 -2.957e-01  +2.738e+00 -2.653e+00  +3.375e+00 -3.246e+00  +1.329e-01 -1.329e-01  +1.787e+00 -1.787e+00  +2.383e+00 -2.383e+00  +0.000e+00 -0.000e+00 
 0.925   0.950     1.448e+02  3.844e+00    1.357e+02    1.410e+02    1.369e+02    1.412e+02  +4.616e-01 -3.743e-01  +3.742e-01 -2.630e-01  +7.247e+00 -0.000e+00  +0.000e+00 -5.607e+00  +0.000e+00 -6.558e-02  +3.212e+00 -3.075e+00  +3.447e+00 -3.290e+00  +1.339e-01 -1.339e-01  +1.520e+00 -1.520e+00  +2.027e+00 -2.027e+00  +0.000e+00 -0.000e+00 
 0.950   0.975     1.308e+02  4.663e+00    8.757e+01    9.918e+01    9.651e+01    2.164e+02  +2.086e+00 -2.370e+00  +7.922e-01 -8.649e-01  +6.559e+00 -0.000e+00  +0.000e+00 -1.211e+01  +0.000e+00 -2.742e+00  +5.546e+00 -5.113e+00  +6.317e+00 -5.761e+00  +1.747e-01 -1.747e-01  +1.374e+00 -1.374e+00  +1.831e+00 -1.831e+00  +0.000e+00 -0.000e+00 
 0.975   1.000     1.573e+02  8.703e+00    2.033e+02    1.126e+02    1.430e+02    0.000e+00  +1.352e+00 -1.341e+00  +1.046e+00 -9.985e-01  +0.000e+00 -4.749e+01  +0.000e+00 -8.065e+01  +0.000e+00 -7.576e+01  +1.431e+02 -5.076e+01  +3.997e+01 -2.650e+01  +1.030e+00 -1.030e+00  +1.652e+00 -1.652e+00  +2.203e+00 -2.203e+00  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_DstarpKmpippip_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the D^{*+}\rightarrow (K^{-}\pi^{+})\pi^{+} data.
#Branching Fraction used 0.026335 pm -0.000195 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.075   0.100     5.363e+01  5.543e+01    4.804e+01    9.898e+01    4.869e+01    4.878e+01  +0.000e+00 -7.851e+00  +0.000e+00 -7.786e+00  +9.279e+00 -0.000e+00  +0.000e+00 -1.623e+01  +0.000e+00 -1.623e+01  +9.574e+00 -7.055e+00  +1.152e+00 -1.105e+00  +1.256e-01 -1.256e-01  +9.386e-01 -9.386e-01  +7.509e-01 -7.509e-01  +4.054e+00 -9.796e+00 
 0.100   0.125     6.553e+01  7.081e+01    6.011e+01    1.083e+02    6.149e+01    6.124e+01  +3.208e+01 -3.795e+01  +3.240e+01 -3.801e+01  +2.308e+01 -0.000e+00  +1.166e+01 -0.000e+00  +1.166e+01 -0.000e+00  +3.788e+00 -3.395e+00  +9.885e-01 -9.595e-01  +1.158e-01 -1.158e-01  +1.147e+00 -1.147e+00  +9.174e-01 -9.174e-01  +4.847e+00 -1.173e+01 
 0.125   0.150     2.953e+01  2.013e+01    2.746e+01    4.454e+01    2.788e+01    2.765e+01  +2.150e+00 -8.073e+00  +2.098e+00 -8.065e+00  +1.820e+01 -0.000e+00  +2.576e+00 -0.000e+00  +2.576e+00 -0.000e+00  +1.291e+00 -1.187e+00  +3.327e-01 -3.254e-01  +4.115e-02 -4.115e-02  +5.168e-01 -5.168e-01  +4.134e-01 -4.134e-01  +2.120e+00 -5.143e+00 
 0.150   0.175     5.363e+01  2.588e+01    5.034e+01    7.245e+01    5.275e+01    5.008e+01  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +2.090e+01 -0.000e+00  +1.299e+01 -0.000e+00  +1.299e+01 -0.000e+00  +1.392e+00 -1.324e+00  +4.651e-01 -4.572e-01  +6.061e-02 -6.061e-02  +9.386e-01 -9.386e-01  +7.508e-01 -7.508e-01  +3.736e+00 -9.080e+00 
 0.175   0.200     6.189e+01  2.355e+01    5.767e+01    7.684e+01    6.030e+01    5.687e+01  +6.728e-01 -0.000e+00  +7.905e-01 -0.000e+00  +1.965e+01 -0.000e+00  +0.000e+00 -4.035e+00  +0.000e+00 -4.035e+00  +1.013e+00 -9.812e-01  +4.129e-01 -4.075e-01  +5.803e-02 -5.803e-02  +1.083e+00 -1.083e+00  +8.665e-01 -8.665e-01  +4.162e+00 -1.013e+01 
 0.200   0.225     9.362e+01  2.100e+01    8.756e+01    1.081e+02    9.112e+01    8.570e+01  +7.595e-01 -0.000e+00  +6.117e-01 -0.000e+00  +1.906e+01 -0.000e+00  +6.267e-01 -0.000e+00  +6.267e-01 -0.000e+00  +1.002e+00 -9.810e-01  +4.939e-01 -4.888e-01  +7.408e-02 -7.408e-02  +1.639e+00 -1.639e+00  +1.311e+00 -1.311e+00  +6.090e+00 -1.484e+01 
 0.225   0.250     1.402e+02  1.691e+01    1.321e+02    1.520e+02    1.358e+02    1.277e+02  +4.232e+00 -3.487e+00  +3.973e+00 -3.222e+00  +1.489e+01 -0.000e+00  +1.134e+01 -0.000e+00  +1.134e+01 -0.000e+00  +1.056e+00 -1.041e+00  +5.914e-01 -5.865e-01  +9.506e-02 -9.507e-02  +2.458e+00 -2.458e+00  +1.963e+00 -1.963e+00  +8.801e+00 -2.145e+01 
 0.250   0.275     1.658e+02  1.548e+01    1.556e+02    1.699e+02    1.608e+02    1.509e+02  +4.543e+00 -2.443e+00  +4.467e+00 -2.402e+00  +1.204e+01 -0.000e+00  +0.000e+00 -2.409e+00  +0.000e+00 -2.409e+00  +9.199e-01 -9.098e-01  +5.772e-01 -5.733e-01  +9.760e-02 -9.762e-02  +2.919e+00 -2.919e+00  +2.321e+00 -2.321e+00  +1.006e+01 -2.450e+01 
 0.275   0.300     2.030e+02  1.357e+01    1.896e+02    1.983e+02    1.965e+02    1.848e+02  +4.748e+00 -3.850e+00  +4.750e+00 -3.939e+00  +8.247e+00 -0.000e+00  +0.000e+00 -3.792e+00  +0.000e+00 -3.792e+00  +8.362e-01 -8.294e-01  +5.968e-01 -5.933e-01  +1.051e-01 -1.051e-01  +3.598e+00 -3.598e+00  +2.842e+00 -2.842e+00  +1.183e+01 -2.880e+01 
 0.300   0.325     2.798e+02  1.056e+01    2.615e+02    2.667e+02    2.718e+02    2.557e+02  +1.360e+01 -1.344e+01  +1.297e+01 -1.288e+01  +1.298e+01 -0.000e+00  +3.033e+00 -0.000e+00  +3.033e+00 -0.000e+00  +8.406e-01 -8.355e-01  +7.061e-01 -7.025e-01  +1.288e-01 -1.288e-01  +5.002e+00 -5.002e+00  +3.917e+00 -3.917e+00  +1.561e+01 -3.795e+01 
 0.325   0.350     3.389e+02  1.005e+01    3.147e+02    3.138e+02    3.246e+02    3.076e+02  +1.601e+01 -1.969e+01  +1.567e+01 -1.933e+01  +1.379e+01 -0.000e+00  +1.131e+00 -0.000e+00  +1.131e+00 -0.000e+00  +8.622e-01 -8.579e-01  +7.587e-01 -7.554e-01  +1.404e-01 -1.404e-01  +6.117e+00 -6.117e+00  +4.745e+00 -4.745e+00  +1.803e+01 -4.369e+01 
 0.350   0.375     4.336e+02  1.013e+01    4.016e+02    3.964e+02    4.147e+02    3.960e+02  +1.755e+01 -1.773e+01  +1.741e+01 -1.758e+01  +1.114e+01 -0.000e+00  +0.000e+00 -8.709e-01  +0.000e+00 -8.709e-01  +9.611e-01 -9.568e-01  +8.687e-01 -8.653e-01  +1.633e-01 -1.632e-01  +7.907e+00 -7.907e+00  +6.071e+00 -6.071e+00  +2.192e+01 -5.285e+01 
 0.375   0.400     5.190e+02  1.020e+01    4.789e+02    4.652e+02    4.935e+02    4.729e+02  +2.118e+01 -2.090e+01  +2.078e+01 -2.048e+01  +5.333e+00 -0.000e+00  +3.239e+00 -0.000e+00  +3.239e+00 -0.000e+00  +1.020e+00 -1.016e+00  +9.477e-01 -9.443e-01  +1.794e-01 -1.795e-01  +9.566e+00 -9.566e+00  +7.266e+00 -7.266e+00  +2.485e+01 -5.953e+01 
 0.400   0.425     6.190e+02  1.027e+01    5.687e+02    5.492e+02    5.870e+02    5.645e+02  +2.290e+01 -2.336e+01  +2.254e+01 -2.298e+01  +1.211e+01 -0.000e+00  +6.811e+00 -0.000e+00  +6.811e+00 -0.000e+00  +1.103e+00 -1.099e+00  +1.041e+00 -1.038e+00  +1.984e-01 -1.984e-01  +1.153e+01 -1.153e+01  +8.666e+00 -8.666e+00  +2.802e+01 -6.655e+01 
 0.425   0.450     7.476e+02  1.052e+01    6.855e+02    6.595e+02    7.035e+02    6.820e+02  +2.580e+01 -2.621e+01  +2.536e+01 -2.575e+01  +1.333e+01 -0.000e+00  +8.756e+00 -0.000e+00  +8.756e+00 -0.000e+00  +1.226e+00 -1.222e+00  +1.175e+00 -1.171e+00  +2.243e-01 -2.243e-01  +1.408e+01 -1.408e+01  +1.047e+01 -1.047e+01  +3.191e+01 -7.493e+01 
 0.450   0.475     8.995e+02  1.095e+01    8.237e+02    7.911e+02    8.431e+02    8.215e+02  +2.930e+01 -2.875e+01  +2.893e+01 -2.834e+01  +5.095e+00 -0.000e+00  +1.166e+01 -0.000e+00  +1.166e+01 -0.000e+00  +1.375e+00 -1.371e+00  +1.333e+00 -1.329e+00  +2.549e-01 -2.549e-01  +1.713e+01 -1.713e+01  +1.259e+01 -1.259e+01  +3.611e+01 -8.359e+01 
 0.475   0.500     1.039e+03  1.120e+01    9.496e+02    9.145e+02    9.777e+02    9.567e+02  +3.190e+01 -3.148e+01  +3.148e+01 -3.101e+01  +0.000e+00 -7.417e-01  +0.000e+00 -1.418e+01  +0.000e+00 -1.418e+01  +1.496e+00 -1.492e+00  +1.463e+00 -1.459e+00  +2.804e-01 -2.805e-01  +2.001e+01 -2.001e+01  +1.454e+01 -1.454e+01  +3.917e+01 -8.910e+01 
 0.500   0.525     1.164e+03  1.136e+01    1.065e+03    1.023e+03    1.088e+03    1.070e+03  +3.421e+01 -3.399e+01  +3.384e+01 -3.358e+01  +0.000e+00 -1.296e+01  +0.000e+00 -1.630e+01  +0.000e+00 -1.630e+01  +1.598e+00 -1.593e+00  +1.573e+00 -1.569e+00  +3.018e-01 -3.018e-01  +2.265e+01 -2.265e+01  +1.629e+01 -1.629e+01  +4.113e+01 -9.155e+01 
 0.525   0.550     1.258e+03  4.180e+00    1.152e+03    1.114e+03    1.176e+03    1.164e+03  +1.419e+01 -1.168e+01  +1.365e+01 -1.091e+01  +0.000e+00 -9.456e+00  +5.042e+00 -0.000e+00  +5.042e+00 -0.000e+00  +1.667e+00 -1.663e+00  +1.646e+00 -1.641e+00  +3.161e-01 -3.161e-01  +2.475e+01 -2.475e+01  +1.761e+01 -1.761e+01  +4.156e+01 -9.012e+01 
 0.550   0.575     1.350e+03  4.170e+00    1.234e+03    1.195e+03    1.261e+03    1.257e+03  +1.478e+01 -1.287e+01  +1.422e+01 -1.218e+01  +0.000e+00 -1.477e+01  +5.407e+00 -0.000e+00  +5.407e+00 -0.000e+00  +1.730e+00 -1.725e+00  +1.724e+00 -1.720e+00  +3.309e-01 -3.311e-01  +2.681e+01 -2.681e+01  +1.890e+01 -1.890e+01  +4.169e+01 -8.766e+01 
 0.575   0.600     1.418e+03  4.109e+00    1.298e+03    1.263e+03    1.318e+03    1.336e+03  +1.567e+01 -1.341e+01  +1.524e+01 -1.281e+01  +0.000e+00 -1.760e+01  +3.948e+00 -0.000e+00  +3.948e+00 -0.000e+00  +1.775e+00 -1.771e+00  +1.786e+00 -1.782e+00  +3.423e-01 -3.423e-01  +2.841e+01 -2.841e+01  +1.985e+01 -1.985e+01  +4.081e+01 -8.264e+01 
 0.600   0.625     1.454e+03  4.030e+00    1.330e+03    1.300e+03    1.352e+03    1.378e+03  +1.599e+01 -1.414e+01  +1.558e+01 -1.365e+01  +0.000e+00 -1.781e+01  +3.485e+00 -0.000e+00  +3.485e+00 -0.000e+00  +1.800e+00 -1.796e+00  +1.826e+00 -1.822e+00  +3.486e-01 -3.486e-01  +2.935e+01 -2.935e+01  +2.035e+01 -2.035e+01  +3.903e+01 -7.564e+01 
 0.625   0.650     1.456e+03  3.936e+00    1.333e+03    1.304e+03    1.353e+03    1.382e+03  +1.691e+01 -1.459e+01  +1.654e+01 -1.409e+01  +0.000e+00 -1.292e+01  +4.353e+00 -0.000e+00  +4.353e+00 -0.000e+00  +1.798e+00 -1.793e+00  +1.847e+00 -1.842e+00  +3.500e-01 -3.500e-01  +2.958e+01 -2.958e+01  +2.038e+01 -2.038e+01  +3.636e+01 -6.681e+01 
 0.650   0.675     1.430e+03  3.804e+00    1.307e+03    1.290e+03    1.326e+03    1.360e+03  +1.630e+01 -1.420e+01  +1.605e+01 -1.387e+01  +0.000e+00 -1.318e+01  +3.436e+00 -0.000e+00  +3.436e+00 -0.000e+00  +1.780e+00 -1.776e+00  +1.848e+00 -1.844e+00  +3.477e-01 -3.478e-01  +2.923e+01 -2.923e+01  +2.002e+01 -2.002e+01  +3.320e+01 -5.723e+01 
 0.675   0.700     1.380e+03  3.654e+00    1.260e+03    1.254e+03    1.277e+03    1.303e+03  +1.663e+01 -1.429e+01  +1.639e+01 -1.398e+01  +0.000e+00 -1.401e+01  +0.000e+00 -1.763e+00  +0.000e+00 -1.763e+00  +1.751e+00 -1.747e+00  +1.832e+00 -1.827e+00  +3.419e-01 -3.419e-01  +2.833e+01 -2.833e+01  +1.931e+01 -1.931e+01  +2.970e+01 -4.735e+01 
 0.700   0.725     1.317e+03  3.524e+00    1.201e+03    1.200e+03    1.219e+03    1.239e+03  +1.656e+01 -1.486e+01  +1.640e+01 -1.465e+01  +0.000e+00 -9.431e+00  +4.094e+00 -0.000e+00  +4.094e+00 -0.000e+00  +1.716e+00 -1.711e+00  +1.812e+00 -1.807e+00  +3.350e-01 -3.350e-01  +2.715e+01 -2.715e+01  +1.843e+01 -1.843e+01  +2.626e+01 -3.806e+01 
 0.725   0.750     1.200e+03  3.267e+00    1.095e+03    1.111e+03    1.112e+03    1.125e+03  +1.527e+01 -1.430e+01  +1.515e+01 -1.417e+01  +0.000e+00 -4.462e+00  +1.438e+00 -0.000e+00  +1.438e+00 -0.000e+00  +1.637e+00 -1.633e+00  +1.718e+00 -1.713e+00  +3.156e-01 -3.156e-01  +2.482e+01 -2.482e+01  +1.679e+01 -1.679e+01  +2.214e+01 -2.851e+01 
 0.750   0.775     1.099e+03  3.061e+00    1.001e+03    1.024e+03    1.017e+03    1.023e+03  +1.543e+01 -1.436e+01  +1.536e+01 -1.426e+01  +0.000e+00 -3.800e+00  +2.311e+00 -0.000e+00  +2.311e+00 -0.000e+00  +1.576e+00 -1.571e+00  +1.652e+00 -1.647e+00  +3.009e-01 -3.009e-01  +2.281e+01 -2.281e+01  +1.539e+01 -1.539e+01  +1.978e+01 -2.095e+01 
 0.775   0.800     9.885e+02  2.835e+00    9.021e+02    9.281e+02    9.127e+02    9.160e+02  +1.426e+01 -1.323e+01  +1.416e+01 -1.310e+01  +1.014e+00 -0.000e+00  +1.139e+01 -0.000e+00  +1.139e+01 -0.000e+00  +1.490e+00 -1.485e+00  +1.564e+00 -1.559e+00  +2.832e-01 -2.833e-01  +2.056e+01 -2.056e+01  +1.384e+01 -1.384e+01  +2.205e+01 -1.445e+01 
 0.800   0.825     8.909e+02  2.654e+00    8.103e+02    8.385e+02    8.241e+02    8.207e+02  +1.487e+01 -1.470e+01  +1.483e+01 -1.464e+01  +4.052e+00 -0.000e+00  +9.294e+00 -0.000e+00  +9.294e+00 -0.000e+00  +1.420e+00 -1.416e+00  +1.493e+00 -1.488e+00  +2.684e-01 -2.684e-01  +1.857e+01 -1.857e+01  +1.247e+01 -1.247e+01  +2.306e+01 -9.552e+00 
 0.825   0.850     7.983e+02  2.482e+00    7.294e+02    7.541e+02    7.379e+02    7.327e+02  +1.431e+01 -1.357e+01  +1.426e+01 -1.350e+01  +0.000e+00 -2.170e-01  +7.217e+00 -0.000e+00  +7.217e+00 -0.000e+00  +1.362e+00 -1.358e+00  +1.422e+00 -1.417e+00  +2.539e-01 -2.540e-01  +1.667e+01 -1.667e+01  +1.118e+01 -1.118e+01  +2.308e+01 -7.827e+00 
 0.850   0.875     7.086e+02  2.304e+00    6.366e+02    6.551e+02    6.453e+02    6.449e+02  +1.468e+01 -1.616e+01  +1.465e+01 -1.612e+01  +4.518e+00 -0.000e+00  +5.504e+00 -0.000e+00  +5.504e+00 -0.000e+00  +1.272e+00 -1.268e+00  +1.353e+00 -1.348e+00  +2.392e-01 -2.392e-01  +1.482e+01 -1.482e+01  +9.920e+00 -9.920e+00  +2.216e+01 -6.417e+00 
 0.875   0.900     5.666e+02  1.936e+00    4.982e+02    5.177e+02    5.078e+02    5.216e+02  +3.957e+01 -0.000e+00  +3.951e+01 -0.000e+00  +2.989e+01 -0.000e+00  +3.017e+01 -0.000e+00  +3.017e+01 -0.000e+00  +2.687e+01 -0.000e+00  +2.692e+01 -0.000e+00  +2.591e+01 -0.000e+00  +1.186e+01 -1.186e+01  +7.933e+00 -7.933e+00  +4.552e+01 -0.000e+00 
 0.900   0.925     4.357e+02  1.730e+00    3.873e+02    4.075e+02    3.908e+02    4.226e+02  +1.248e+01 -1.133e+01  +1.240e+01 -1.123e+01  +6.629e+00 -0.000e+00  +2.961e+00 -0.000e+00  +2.961e+00 -0.000e+00  +1.072e+00 -1.067e+00  +1.082e+00 -1.077e+00  +1.895e-01 -1.895e-01  +9.129e+00 -9.129e+00  +6.100e+00 -6.100e+00  +0.000e+00 -0.000e+00 
 0.925   0.950     3.407e+02  1.529e+00    3.046e+02    3.156e+02    3.015e+02    3.172e+02  +1.063e+01 -1.216e+01  +1.053e+01 -1.204e+01  +3.072e+00 -0.000e+00  +1.188e+00 -0.000e+00  +1.188e+00 -0.000e+00  +1.164e+00 -1.156e+00  +1.103e+00 -1.095e+00  +1.907e-01 -1.907e-01  +7.144e+00 -7.144e+00  +4.770e+00 -4.770e+00  +0.000e+00 -0.000e+00 
 0.950   0.975     2.333e+02  1.231e+00    1.894e+02    2.136e+02    2.068e+02    2.217e+02  +9.198e+00 -1.126e+01  +9.136e+00 -1.118e+01  +2.553e+00 -0.000e+00  +5.124e-01 -0.000e+00  +5.124e-01 -0.000e+00  +1.123e+00 -1.112e+00  +9.600e-01 -9.522e-01  +1.648e-01 -1.648e-01  +4.893e+00 -4.893e+00  +3.266e+00 -3.266e+00  +0.000e+00 -0.000e+00 
 0.975   1.000     1.100e+02  8.642e-01    2.073e+02    1.186e+02    1.417e+02    1.144e+02  +8.661e+00 -5.287e+00  +8.622e+00 -5.225e+00  +1.232e+01 -0.000e+00  +0.000e+00 -5.574e-01  +0.000e+00 -5.574e-01  +1.030e+00 -1.011e+00  +8.768e-01 -8.630e-01  +1.525e-01 -1.525e-01  +2.308e+00 -2.308e+00  +1.540e+00 -1.540e+00  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_DstarzKmpippiz_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the D^{*0}\rightarrow (K^{-}\pi^{+})\pi^{0} data.
#Branching Fraction used 0.024872 pm -0.000346 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.025   0.050     3.081e-04  2.160e+01    2.886e-04    7.294e-04    2.789e-04    2.975e-04  +0.000e+00 -3.081e-04  +0.000e+00 -3.081e-04  +3.743e+00 -0.000e+00  +0.000e+00 -3.081e-04  +0.000e+00 -0.000e+00  +4.550e-05 -3.512e-05  +1.521e-05 -1.384e-05  +1.725e-06 -1.724e-06  +1.479e-05 -1.479e-05  +4.313e-06 -4.313e-06  +2.614e-05 -6.237e-05 
 0.050   0.075     2.373e+01  3.066e+01    2.243e+01    4.946e+01    2.131e+01    2.275e+01  +8.764e+00 -8.407e+00  +8.744e+00 -8.010e+00  +0.000e+00 -1.925e+01  +0.000e+00 -2.050e+01  +0.000e+00 -1.859e+01  +5.341e+00 -3.683e+00  +6.421e-01 -6.091e-01  +7.931e-02 -7.931e-02  +1.139e+00 -1.139e+00  +3.322e-01 -3.322e-01  +1.947e+00 -4.665e+00 
 0.075   0.100     8.714e+00  1.149e+01    8.192e+00    1.628e+01    8.463e+00    8.309e+00  +0.000e+00 -1.535e+00  +0.000e+00 -1.531e+00  +1.304e+01 -0.000e+00  +0.000e+00 -4.616e+00  +0.000e+00 -2.474e+00  +1.353e+00 -1.033e+00  +1.621e-01 -1.563e-01  +2.034e-02 -2.034e-02  +4.183e-01 -4.183e-01  +1.220e-01 -1.220e-01  +6.967e-01 -1.674e+00 
 0.100   0.125     8.005e-02  2.079e+02    7.200e-02    1.321e-01    7.441e-02    7.382e-02  +7.021e+00 -0.000e+00  +7.027e+00 -0.000e+00  +4.163e+01 -0.000e+00  +3.350e+01 -0.000e+00  +0.000e+00 -0.000e+00  +1.623e-02 -1.155e-02  +1.097e-03 -1.067e-03  +1.409e-04 -1.409e-04  +3.843e-03 -3.843e-03  +1.121e-03 -1.121e-03  +6.223e-03 -1.500e-02 
 0.125   0.150     3.270e+01  4.880e+01    3.194e+01    4.914e+01    3.182e+01    3.061e+01  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +9.205e+01 -0.000e+00  +0.000e+00 -3.144e+00  +0.000e+00 -0.000e+00  +9.622e+00 -6.057e+00  +3.270e-01 -3.206e-01  +4.534e-02 -4.534e-02  +1.570e+00 -1.570e+00  +4.579e-01 -4.579e-01  +2.485e+00 -6.001e+00 
 0.150   0.175     1.743e+02  1.065e+02    1.645e+02    2.336e+02    1.662e+02    1.618e+02  +5.643e+00 -5.978e+00  +5.721e+00 -6.067e+00  +5.874e+01 -0.000e+00  +0.000e+00 -1.259e+02  +0.000e+00 -0.000e+00  +2.200e+01 -1.756e+01  +1.345e+00 -1.325e+00  +1.962e-01 -1.962e-01  +8.364e+00 -8.364e+00  +2.440e+00 -2.440e+00  +1.286e+01 -3.112e+01 
 0.175   0.200     4.225e+01  2.707e+01    4.038e+01    5.252e+01    4.103e+01    3.908e+01  +2.284e+00 -2.724e+00  +2.265e+00 -2.708e+00  +4.973e+01 -0.000e+00  +2.902e+00 -0.000e+00  +0.000e+00 -0.000e+00  +3.836e+00 -3.247e+00  +2.549e-01 -2.519e-01  +3.943e-02 -3.944e-02  +2.028e+00 -2.028e+00  +5.915e-01 -5.915e-01  +3.007e+00 -7.297e+00 
 0.200   0.225     5.014e+01  3.544e+01    4.720e+01    5.761e+01    4.898e+01    4.588e+01  +3.124e+00 -2.641e+00  +3.053e+00 -2.632e+00  +5.859e+01 -0.000e+00  +4.417e+00 -0.000e+00  +0.000e+00 -0.000e+00  +2.702e+00 -2.439e+00  +2.409e-01 -2.386e-01  +3.951e-02 -3.951e-02  +2.403e+00 -2.403e+00  +7.020e-01 -7.020e-01  +3.433e+00 -8.349e+00 
 0.225   0.250     2.028e+02  9.763e+01    1.923e+02    2.173e+02    1.977e+02    1.856e+02  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +2.909e+01 -0.000e+00  +0.000e+00 -9.953e+01  +0.000e+00 -0.000e+00  +8.128e+00 -7.524e+00  +7.928e-01 -7.867e-01  +1.369e-01 -1.369e-01  +9.647e+00 -9.647e+00  +2.839e+00 -2.839e+00  +1.329e+01 -3.238e+01 
 0.250   0.275     6.756e+01  1.859e+01    6.323e+01    6.854e+01    6.530e+01    6.118e+01  +2.401e+00 -2.067e+00  +2.321e+00 -1.983e+00  +6.183e+01 -0.000e+00  +3.150e+00 -0.000e+00  +0.000e+00 -0.000e+00  +1.846e+00 -1.751e+00  +2.203e-01 -2.189e-01  +3.962e-02 -3.962e-02  +3.171e+00 -3.171e+00  +9.459e-01 -9.459e-01  +4.240e+00 -1.033e+01 
 0.275   0.300     3.185e+02  1.005e+02    2.984e+02    3.140e+02    3.083e+02    2.905e+02  +2.660e+01 -2.192e+01  +2.592e+01 -2.121e+01  +5.037e+01 -0.000e+00  +0.000e+00 -4.595e+01  +0.000e+00 -0.000e+00  +6.331e+00 -6.089e+00  +8.912e-01 -8.862e-01  +1.642e-01 -1.642e-01  +1.471e+01 -1.471e+01  +4.459e+00 -4.459e+00  +1.915e+01 -4.667e+01 
 0.300   0.325     1.906e+02  4.218e+01    1.784e+02    1.811e+02    1.839e+02    1.726e+02  +1.099e+01 -4.017e+00  +1.104e+01 -4.138e+00  +4.041e+01 -0.000e+00  +9.455e+00 -0.000e+00  +0.000e+00 -0.000e+00  +2.362e+00 -2.305e+00  +4.648e-01 -4.625e-01  +8.740e-02 -8.740e-02  +8.584e+00 -8.584e+00  +2.668e+00 -2.668e+00  +1.087e+01 -2.645e+01 
 0.325   0.350     2.919e+02  4.069e+01    2.715e+02    2.704e+02    2.806e+02    2.653e+02  +5.303e+00 -1.418e+01  +4.903e+00 -1.384e+01  +6.465e+01 -0.000e+00  +0.000e+00 -2.827e+00  +0.000e+00 -0.000e+00  +2.835e+00 -2.781e+00  +6.330e-01 -6.303e-01  +1.204e-01 -1.204e-01  +1.282e+01 -1.282e+01  +4.086e+00 -4.086e+00  +1.581e+01 -3.837e+01 
 0.350   0.375     4.150e+02  5.422e+01    3.826e+02    3.757e+02    3.967e+02    3.787e+02  +1.421e+01 -1.173e+01  +1.385e+01 -1.143e+01  +3.466e+01 -0.000e+00  +4.766e+00 -0.000e+00  +0.000e+00 -0.000e+00  +3.280e+00 -3.229e+00  +8.122e-01 -8.090e-01  +1.557e-01 -1.557e-01  +1.768e+01 -1.768e+01  +5.809e+00 -5.809e+00  +2.116e+01 -5.108e+01 
 0.375   0.400     4.070e+02  3.551e+01    3.747e+02    3.632e+02    3.853e+02    3.690e+02  +2.166e+01 -6.896e+00  +2.129e+01 -6.521e+00  +3.911e+01 -0.000e+00  +7.633e+00 -0.000e+00  +0.000e+00 -0.000e+00  +2.654e+00 -2.620e+00  +7.304e-01 -7.279e-01  +1.403e-01 -1.403e-01  +1.680e+01 -1.680e+01  +5.698e+00 -5.698e+00  +1.958e+01 -4.693e+01 
 0.400   0.425     5.505e+02  3.824e+01    5.074e+02    4.930e+02    5.217e+02    5.018e+02  +9.542e+00 -2.166e+01  +9.431e+00 -2.154e+01  +2.742e+01 -0.000e+00  +0.000e+00 -3.865e+00  +0.000e+00 -0.000e+00  +3.066e+00 -3.032e+00  +9.132e-01 -9.102e-01  +1.760e-01 -1.760e-01  +2.193e+01 -2.193e+01  +7.707e+00 -7.707e+00  +2.486e+01 -5.900e+01 
 0.425   0.450     7.336e+02  4.368e+01    6.716e+02    6.456e+02    6.909e+02    6.691e+02  +3.667e+01 -1.783e+01  +3.654e+01 -1.769e+01  +2.621e+01 -0.000e+00  +0.000e+00 -1.133e+01  +0.000e+00 -0.000e+00  +3.564e+00 -3.530e+00  +1.136e+00 -1.133e+00  +2.195e-01 -2.195e-01  +2.817e+01 -2.817e+01  +1.027e+01 -1.027e+01  +3.118e+01 -7.314e+01 
 0.450   0.475     8.246e+02  4.047e+01    7.532e+02    7.229e+02    7.720e+02    7.525e+02  +2.332e+01 -1.891e+01  +2.272e+01 -1.828e+01  +2.181e+01 -0.000e+00  +0.000e+00 -4.797e+00  +0.000e+00 -0.000e+00  +3.602e+00 -3.571e+00  +1.208e+00 -1.205e+00  +2.331e-01 -2.331e-01  +3.050e+01 -3.050e+01  +1.154e+01 -1.154e+01  +3.299e+01 -7.629e+01 
 0.475   0.500     9.528e+02  3.519e+01    8.750e+02    8.397e+02    8.946e+02    8.763e+02  +2.838e+01 -2.584e+01  +2.817e+01 -2.562e+01  +2.494e+01 -0.000e+00  +0.000e+00 -1.420e+00  +0.000e+00 -0.000e+00  +3.780e+00 -3.750e+00  +1.325e+00 -1.322e+00  +2.568e-01 -2.567e-01  +3.392e+01 -3.392e+01  +1.334e+01 -1.334e+01  +3.578e+01 -8.129e+01 
 0.500   0.525     1.053e+03  3.489e+01    9.634e+02    9.297e+02    9.854e+02    9.671e+02  +2.838e+01 -2.540e+01  +2.827e+01 -2.529e+01  +2.311e+01 -0.000e+00  +0.000e+00 -1.206e+01  +0.000e+00 -0.000e+00  +3.817e+00 -3.790e+00  +1.411e+00 -1.407e+00  +2.727e-01 -2.727e-01  +3.604e+01 -3.604e+01  +1.474e+01 -1.474e+01  +3.712e+01 -8.256e+01 
 0.525   0.550     1.136e+03  1.296e+01    1.041e+03    1.004e+03    1.062e+03    1.050e+03  +1.151e+01 -8.848e+00  +1.131e+01 -8.621e+00  +0.000e+00 -1.070e+00  +0.000e+00 -6.602e-01  +0.000e+00 -0.000e+00  +3.958e+00 -3.931e+00  +1.473e+00 -1.469e+00  +2.849e-01 -2.849e-01  +3.748e+01 -3.748e+01  +1.590e+01 -1.590e+01  +3.762e+01 -8.166e+01 
 0.550   0.575     1.207e+03  1.231e+01    1.103e+03    1.068e+03    1.130e+03    1.125e+03  +1.180e+01 -1.061e+01  +1.151e+01 -1.030e+01  +0.000e+00 -5.412e-01  +5.139e-01 -0.000e+00  +0.000e+00 -0.000e+00  +3.932e+00 -3.907e+00  +1.531e+00 -1.527e+00  +2.957e-01 -2.958e-01  +3.841e+01 -3.841e+01  +1.690e+01 -1.690e+01  +3.755e+01 -7.924e+01 
 0.575   0.600     1.262e+03  1.160e+01    1.157e+03    1.120e+03    1.178e+03    1.187e+03  +1.393e+01 -1.111e+01  +1.382e+01 -1.099e+01  +0.000e+00 -1.299e+00  +6.286e+00 -0.000e+00  +0.000e+00 -0.000e+00  +3.950e+00 -3.926e+00  +1.577e+00 -1.573e+00  +3.045e-01 -3.045e-01  +3.871e+01 -3.871e+01  +1.766e+01 -1.766e+01  +3.671e+01 -7.479e+01 
 0.600   0.625     1.324e+03  1.236e+01    1.210e+03    1.182e+03    1.229e+03    1.259e+03  +1.246e+01 -1.096e+01  +1.236e+01 -1.086e+01  +0.000e+00 -2.995e+00  +0.000e+00 -1.636e+01  +0.000e+00 -0.000e+00  +4.070e+00 -4.045e+00  +1.656e+00 -1.652e+00  +3.177e-01 -3.177e-01  +3.939e+01 -3.939e+01  +1.854e+01 -1.854e+01  +3.615e+01 -7.083e+01 
 0.625   0.650     1.316e+03  1.171e+01    1.203e+03    1.184e+03    1.220e+03    1.252e+03  +1.381e+01 -1.126e+01  +1.361e+01 -1.103e+01  +0.000e+00 -2.727e+00  +0.000e+00 -6.754e+00  +0.000e+00 -0.000e+00  +4.037e+00 -4.012e+00  +1.661e+00 -1.657e+00  +3.164e-01 -3.166e-01  +3.798e+01 -3.798e+01  +1.843e+01 -1.843e+01  +3.360e+01 -6.277e+01 
 0.650   0.675     1.312e+03  1.063e+01    1.197e+03    1.179e+03    1.216e+03    1.243e+03  +1.594e+01 -1.394e+01  +1.586e+01 -1.385e+01  +0.000e+00 -2.709e+00  +0.000e+00 -7.016e-02  +0.000e+00 -0.000e+00  +4.149e+00 -4.123e+00  +1.688e+00 -1.684e+00  +3.191e-01 -3.191e-01  +3.688e+01 -3.688e+01  +1.836e+01 -1.836e+01  +3.136e+01 -5.552e+01 
 0.675   0.700     1.264e+03  1.082e+01    1.152e+03    1.143e+03    1.171e+03    1.192e+03  +1.754e+01 -1.611e+01  +5.591e+00 -1.600e+01  +0.000e+00 -3.071e+00  +0.000e+00 -1.140e+01  +0.000e+00 -0.000e+00  +3.735e+00 -3.713e+00  +1.673e+00 -1.668e+00  +3.134e-01 -3.134e-01  +3.474e+01 -3.474e+01  +1.769e+01 -1.769e+01  +2.821e+01 -4.674e+01 
 0.700   0.725     1.223e+03  8.913e+00    1.114e+03    1.116e+03    1.130e+03    1.150e+03  +2.392e+01 -2.262e+01  +2.380e+01 -2.248e+01  +0.000e+00 -2.697e+00  +0.000e+00 -1.700e+01  +0.000e+00 -0.000e+00  +3.497e+00 -3.477e+00  +1.675e+00 -1.670e+00  +3.113e-01 -3.112e-01  +3.290e+01 -3.290e+01  +1.712e+01 -1.712e+01  +2.545e+01 -3.896e+01 
 0.725   0.750     1.152e+03  8.278e+00    1.052e+03    1.063e+03    1.065e+03    1.078e+03  +2.491e+01 -2.405e+01  +2.484e+01 -2.397e+01  +0.000e+00 -1.958e+00  +0.000e+00 -3.480e+01  +0.000e+00 -0.000e+00  +2.947e+00 -2.932e+00  +1.645e+00 -1.641e+00  +3.033e-01 -3.033e-01  +3.040e+01 -3.040e+01  +1.613e+01 -1.613e+01  +2.232e+01 -3.101e+01 
 0.750   0.775     1.088e+03  6.726e+00    9.904e+02    1.013e+03    1.006e+03    1.012e+03  +2.714e+01 -5.247e+01  +2.707e+01 -5.240e+01  +0.000e+00 -1.578e+00  +0.000e+00 -2.592e+01  +0.000e+00 -0.000e+00  +2.815e+00 -2.800e+00  +1.631e+00 -1.626e+00  +2.983e-01 -2.982e-01  +2.826e+01 -2.826e+01  +1.523e+01 -1.523e+01  +1.967e+01 -2.450e+01 
 0.775   0.800     9.817e+02  6.091e+00    8.915e+02    9.221e+02    9.065e+02    9.072e+02  +9.282e+00 -2.520e+01  +2.634e+01 -2.515e+01  +0.000e+00 -2.884e+00  +0.000e+00 -1.764e+01  +0.000e+00 -0.000e+00  +2.590e+00 -2.577e+00  +1.550e+00 -1.545e+00  +2.816e-01 -2.816e-01  +2.518e+01 -2.518e+01  +1.374e+01 -1.374e+01  +1.836e+01 -1.790e+01 
 0.800   0.825     8.741e+02  5.251e+00    7.968e+02    8.256e+02    8.090e+02    8.050e+02  +7.393e+00 -2.683e+01  +7.371e+00 -4.314e+01  +9.331e-01 -0.000e+00  +0.000e+00 -3.243e+00  +0.000e+00 -0.000e+00  +2.308e+00 -2.296e+00  +1.461e+00 -1.456e+00  +2.638e-01 -2.638e-01  +2.215e+01 -2.215e+01  +1.224e+01 -1.224e+01  +1.966e+01 -1.246e+01 
 0.825   0.850     7.819e+02  4.692e+00    7.100e+02    7.348e+02    7.211e+02    7.159e+02  +3.688e+01 -1.382e+01  +2.444e+01 -1.381e+01  +0.000e+00 -1.082e+00  +0.000e+00 -3.035e+01  +0.000e+00 -0.000e+00  +2.229e+00 -2.216e+00  +1.392e+00 -1.387e+00  +2.492e-01 -2.491e-01  +1.958e+01 -1.958e+01  +1.095e+01 -1.095e+01  +2.007e+01 -8.387e+00 
 0.850   0.875     6.685e+02  4.204e+00    5.996e+02    6.168e+02    6.102e+02    6.137e+02  +1.653e+01 -2.389e+01  +1.650e+01 -2.385e+01  +5.220e-01 -0.000e+00  +0.000e+00 -3.123e+01  +0.000e+00 -0.000e+00  +2.012e+00 -2.000e+00  +1.275e+00 -1.270e+00  +2.261e-01 -2.260e-01  +1.660e+01 -1.660e+01  +9.359e+00 -9.359e+00  +1.896e+01 -6.566e+00 
 0.875   0.900     5.462e+02  3.503e+00    4.774e+02    4.967e+02    4.870e+02    4.981e+02  +5.405e+01 -4.435e+00  +5.401e+01 -4.047e+00  +2.987e+01 -0.000e+00  +4.782e+00 -0.000e+00  +2.721e+01 -0.000e+00  +2.907e+01 -0.000e+00  +2.839e+01 -0.000e+00  +2.741e+01 -0.000e+00  +1.347e+01 -1.347e+01  +7.646e+00 -7.646e+00  +4.464e+01 -0.000e+00 
 0.900   0.925     4.251e+02  2.808e+00    3.763e+02    3.984e+02    3.831e+02    4.022e+02  +2.058e+01 -2.266e+01  +2.051e+01 -2.258e+01  +1.416e+00 -0.000e+00  +0.000e+00 -1.417e+01  +0.000e+00 -0.000e+00  +1.682e+00 -1.669e+00  +1.060e+00 -1.055e+00  +1.854e-01 -1.854e-01  +1.040e+01 -1.040e+01  +5.952e+00 -5.952e+00  +0.000e+00 -0.000e+00 
 0.925   0.950     3.166e+02  2.398e+00    2.856e+02    3.019e+02    2.870e+02    3.008e+02  +1.973e+01 -2.036e+01  +1.960e+01 -2.023e+01  +1.911e+00 -0.000e+00  +0.000e+00 -8.072e+00  +0.000e+00 -0.000e+00  +1.744e+00 -1.725e+00  +1.019e+00 -1.012e+00  +1.776e-01 -1.776e-01  +7.706e+00 -7.706e+00  +4.432e+00 -4.432e+00  +0.000e+00 -0.000e+00 
 0.950   0.975     2.172e+02  1.960e+00    1.758e+02    1.941e+02    1.875e+02    2.058e+02  +1.689e+01 -1.850e+01  +1.680e+01 -1.841e+01  +2.326e+00 -0.000e+00  +0.000e+00 -6.421e+00  +0.000e+00 -0.000e+00  +1.697e+00 -1.671e+00  +8.892e-01 -8.820e-01  +1.539e-01 -1.539e-01  +5.261e+00 -5.261e+00  +3.041e+00 -3.041e+00  +0.000e+00 -0.000e+00 
 0.975   1.000     1.035e+02  1.379e+00    1.965e+02    1.127e+02    1.339e+02    1.068e+02  +1.619e+01 -1.375e+01  +1.613e+01 -1.370e+01  +9.247e+00 -0.000e+00  +1.342e+00 -0.000e+00  +0.000e+00 -0.000e+00  +1.927e+00 -1.858e+00  +8.266e-01 -8.136e-01  +1.442e-01 -1.442e-01  +2.501e+00 -2.501e+00  +1.449e+00 -1.449e+00  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_DzeroKpi_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the D^{0}\rightarrow K^{-}\pi^{+} data.
#Branching Fraction used 0.039470 pm -0.000300 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     5.205e+00  1.208e+01    5.088e+00    1.255e+01    5.424e+00    4.896e+00  +1.749e-01 -1.722e-01  +1.014e-01 -9.645e-02  +6.219e+00 -0.000e+00  +4.544e-01 -0.000e+00  +7.346e-01 -0.000e+00  +2.933e+00 -1.379e+00  +8.612e-01 -6.471e-01  +4.669e-02 -4.669e-02  +3.643e-02 -3.643e-02  +7.286e-02 -7.286e-02  +0.000e+00 -0.000e+00 
 0.025   0.050     6.300e+00  2.584e+01    6.144e+00    1.416e+01    6.279e+00    6.178e+00  +5.086e-01 -2.114e+00  +7.124e-02 -1.044e-01  +2.910e+00 -0.000e+00  +0.000e+00 -1.710e+00  +7.543e+00 -0.000e+00  +7.522e-01 -6.072e-01  +3.581e-01 -3.216e-01  +2.112e-02 -2.112e-02  +4.410e-02 -4.410e-02  +8.820e-02 -8.820e-02  +0.000e+00 -0.000e+00 
 0.050   0.075     5.733e+00  7.693e+00    5.601e+00    1.184e+01    5.627e+00    5.630e+00  +2.090e-03 -0.000e+00  +0.000e+00 -0.000e+00  +4.385e+00 -0.000e+00  +0.000e+00 -7.159e-01  +6.059e+00 -0.000e+00  +5.832e-01 -4.846e-01  +1.927e-01 -1.806e-01  +1.142e-02 -1.142e-02  +4.013e-02 -4.013e-02  +8.026e-02 -8.026e-02  +0.000e+00 -0.000e+00 
 0.075   0.100     4.553e+01  3.103e+01    4.366e+01    8.296e+01    4.584e+01    4.424e+01  +0.000e+00 -0.000e+00  +0.000e+00 -1.046e+00  +5.266e+00 -0.000e+00  +4.985e+00 -0.000e+00  +4.983e+01 -0.000e+00  +1.444e+01 -8.835e+00  +1.081e+00 -1.032e+00  +6.309e-02 -6.308e-02  +3.187e-01 -3.187e-01  +6.374e-01 -6.374e-01  +0.000e+00 -0.000e+00 
 0.100   0.125     6.465e+01  3.774e+01    6.391e+01    1.070e+02    6.498e+01    6.303e+01  +4.352e-01 -4.319e-01  +0.000e+00 -0.000e+00  +4.762e+00 -0.000e+00  +4.649e+00 -0.000e+00  +3.979e+01 -0.000e+00  +3.152e+00 -2.872e+00  +1.178e+00 -1.137e+00  +6.720e-02 -6.721e-02  +4.525e-01 -4.525e-01  +9.051e-01 -9.051e-01  +0.000e+00 -0.000e+00 
 0.125   0.150     7.840e+01  1.625e+01    7.755e+01    1.168e+02    8.020e+01    7.609e+01  +4.135e-02 -0.000e+00  +0.000e+00 -0.000e+00  +6.726e+00 -0.000e+00  +1.669e+00 -0.000e+00  +2.032e+01 -0.000e+00  +3.324e+00 -3.065e+00  +1.155e+00 -1.122e+00  +6.389e-02 -6.389e-02  +5.488e-01 -5.488e-01  +1.098e+00 -1.098e+00  +0.000e+00 -0.000e+00 
 0.150   0.175     1.644e+02  5.718e+01    1.609e+02    2.186e+02    1.669e+02    1.559e+02  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +6.855e+00 -0.000e+00  +0.000e+00 -1.438e+00  +2.680e+01 -0.000e+00  +5.797e+00 -5.415e+00  +2.019e+00 -1.971e+00  +1.082e-01 -1.082e-01  +1.151e+00 -1.151e+00  +2.301e+00 -2.301e+00  +0.000e+00 -0.000e+00 
 0.175   0.200     1.993e+02  9.038e+00    1.957e+02    2.434e+02    2.032e+02    1.891e+02  +2.345e+00 -2.324e+00  +4.970e-01 -4.893e-01  +1.197e+01 -0.000e+00  +8.042e-01 -0.000e+00  +9.320e+00 -0.000e+00  +4.051e+00 -3.893e+00  +2.085e+00 -2.042e+00  +1.085e-01 -1.084e-01  +1.395e+00 -1.395e+00  +2.790e+00 -2.790e+00  +0.000e+00 -0.000e+00 
 0.200   0.225     2.624e+02  5.479e+01    2.558e+02    2.971e+02    2.658e+02    2.458e+02  +5.493e+00 -5.395e+00  +0.000e+00 -0.000e+00  +1.141e+01 -0.000e+00  +0.000e+00 -1.245e+00  +5.590e+00 -0.000e+00  +3.086e+00 -3.015e+00  +2.378e+00 -2.335e+00  +1.202e-01 -1.202e-01  +1.837e+00 -1.837e+00  +3.673e+00 -3.673e+00  +0.000e+00 -0.000e+00 
 0.225   0.250     4.534e+02  5.406e+01    4.382e+02    4.829e+02    4.624e+02    4.308e+02  +0.000e+00 -0.000e+00  +1.558e-01 -4.494e-01  +1.235e+01 -0.000e+00  +0.000e+00 -3.273e-01  +1.843e-01 -0.000e+00  +3.364e+00 -3.314e+00  +3.606e+00 -3.549e+00  +1.779e-01 -1.779e-01  +3.174e+00 -3.174e+00  +6.348e+00 -6.348e+00  +0.000e+00 -0.000e+00 
 0.250   0.275     4.138e+02  3.215e+01    4.036e+02    4.221e+02    4.203e+02    3.934e+02  +8.394e-01 -2.096e+00  +1.025e-01 -0.000e+00  +9.616e+00 -0.000e+00  +1.316e+00 -0.000e+00  +0.000e+00 -2.535e+00  +5.425e+00 -5.286e+00  +2.923e+00 -2.882e+00  +1.411e-01 -1.411e-01  +2.897e+00 -2.897e+00  +5.793e+00 -5.793e+00  +0.000e+00 -0.000e+00 
 0.275   0.300     5.620e+02  2.560e+01    5.426e+02    5.536e+02    5.616e+02    5.311e+02  +9.434e+00 -9.594e+00  +7.639e-01 -1.051e+00  +1.208e+01 -0.000e+00  +0.000e+00 -2.070e-01  +2.488e-02 -0.000e+00  +2.682e+00 -2.657e+00  +3.567e+00 -3.522e+00  +1.689e-01 -1.689e-01  +3.934e+00 -3.934e+00  +7.868e+00 -7.868e+00  +0.000e+00 -0.000e+00 
 0.300   0.325     8.014e+02  9.913e+01    7.713e+02    7.744e+02    8.003e+02    7.608e+02  +5.531e+00 -4.805e+00  +3.984e+00 -3.674e+00  +1.520e+01 -0.000e+00  +1.088e+01 -0.000e+00  +0.000e+00 -4.357e+00  +5.752e+00 -5.671e+00  +4.616e+00 -4.563e+00  +2.150e-01 -2.151e-01  +5.611e+00 -5.611e+00  +1.122e+01 -1.122e+01  +0.000e+00 -0.000e+00 
 0.325   0.350     9.430e+02  2.503e+01    9.026e+02    8.921e+02    9.324e+02    8.956e+02  +3.828e+00 -3.663e+00  +2.188e-03 -0.000e+00  +1.383e+01 -0.000e+00  +1.246e+00 -0.000e+00  +1.912e+00 -0.000e+00  +3.591e+00 -3.564e+00  +4.982e+00 -4.930e+00  +2.289e-01 -2.289e-01  +6.607e+00 -6.607e+00  +1.320e+01 -1.320e+01  +0.000e+00 -0.000e+00 
 0.350   0.375     1.165e+03  2.633e+01    1.111e+03    1.086e+03    1.146e+03    1.104e+03  +1.223e+01 -1.128e+01  +6.797e-03 -0.000e+00  +1.935e+01 -0.000e+00  +2.130e-01 -0.000e+00  +0.000e+00 -7.859e-01  +3.701e+00 -3.677e+00  +5.705e+00 -5.649e+00  +2.590e-01 -2.590e-01  +8.172e+00 -8.172e+00  +1.632e+01 -1.632e+01  +0.000e+00 -0.000e+00 
 0.375   0.400     1.497e+03  2.094e+01    1.428e+03    1.383e+03    1.461e+03    1.426e+03  +1.311e+01 -1.104e+01  +1.064e-01 -0.000e+00  +1.695e+01 -0.000e+00  +5.217e-01 -0.000e+00  +1.158e+00 -0.000e+00  +4.082e+00 -4.060e+00  +6.855e+00 -6.793e+00  +3.080e-01 -3.081e-01  +1.051e+01 -1.051e+01  +2.096e+01 -2.096e+01  +0.000e+00 -0.000e+00 
 0.400   0.425     1.827e+03  2.511e+01    1.740e+03    1.673e+03    1.778e+03    1.739e+03  +1.429e+01 -1.436e+01  +8.594e-01 -9.956e-01  +1.479e+01 -0.000e+00  +0.000e+00 -2.917e-01  +0.000e+00 -4.999e+00  +2.724e+00 -2.716e+00  +7.904e+00 -7.836e+00  +3.519e-01 -3.520e-01  +1.284e+01 -1.284e+01  +2.558e+01 -2.558e+01  +0.000e+00 -0.000e+00 
 0.425   0.450     2.129e+03  4.478e+01    2.018e+03    1.952e+03    2.071e+03    2.035e+03  +1.841e+01 -1.789e+01  +7.650e-01 -0.000e+00  +1.440e+01 -0.000e+00  +0.000e+00 -1.766e+00  +0.000e+00 -1.034e+01  +2.889e+00 -2.881e+00  +8.777e+00 -8.705e+00  +3.878e-01 -3.878e-01  +1.497e+01 -1.497e+01  +2.981e+01 -2.981e+01  +0.000e+00 -0.000e+00 
 0.450   0.475     2.478e+03  2.768e+01    2.346e+03    2.258e+03    2.402e+03    2.362e+03  +1.263e+01 -1.189e+01  +2.403e+00 -2.887e+00  +2.140e+01 -0.000e+00  +1.494e-01 -0.000e+00  +0.000e+00 -7.435e+00  +3.082e+00 -3.075e+00  +9.826e+00 -9.749e+00  +4.313e-01 -4.313e-01  +1.743e+01 -1.743e+01  +3.470e+01 -3.470e+01  +0.000e+00 -0.000e+00 
 0.475   0.500     2.883e+03  2.915e+01    2.725e+03    2.623e+03    2.772e+03    2.740e+03  +1.492e+01 -1.506e+01  +1.506e+00 -1.402e+00  +2.129e+01 -0.000e+00  +0.000e+00 -1.611e+00  +0.000e+00 -8.335e+00  +3.370e+00 -3.362e+00  +1.109e+01 -1.101e+01  +4.841e-01 -4.837e-01  +2.027e+01 -2.027e+01  +4.036e+01 -4.036e+01  +0.000e+00 -0.000e+00 
 0.500   0.525     3.146e+03  2.473e+01    2.962e+03    2.871e+03    3.022e+03    3.000e+03  +1.344e+01 -1.313e+01  +1.530e+00 -1.006e+00  +2.169e+01 -0.000e+00  +8.262e-01 -0.000e+00  +0.000e+00 -5.203e+00  +3.487e+00 -3.479e+00  +1.185e+01 -1.176e+01  +5.144e-01 -5.144e-01  +2.213e+01 -2.213e+01  +4.404e+01 -4.404e+01  +0.000e+00 -0.000e+00 
 0.525   0.550     3.339e+03  8.746e+00    3.148e+03    3.056e+03    3.211e+03    3.196e+03  +1.315e+01 -1.312e+01  +5.509e-01 -3.725e-01  +5.640e+00 -0.000e+00  +0.000e+00 -8.334e+00  +0.000e+00 -3.891e+01  +2.328e+01 -2.296e+01  +1.242e+01 -1.233e+01  +5.369e-01 -5.369e-01  +2.349e+01 -2.349e+01  +4.674e+01 -4.674e+01  +0.000e+00 -0.000e+00 
 0.550   0.575     3.524e+03  9.362e+00    3.311e+03    3.223e+03    3.366e+03    3.374e+03  +1.245e+01 -1.244e+01  +8.734e-01 -6.950e-01  +7.035e+00 -0.000e+00  +0.000e+00 -9.434e+00  +0.000e+00 -5.380e+01  +2.436e+01 -2.403e+01  +1.307e+01 -1.297e+01  +5.628e-01 -5.628e-01  +2.479e+01 -2.479e+01  +4.934e+01 -4.934e+01  +0.000e+00 -0.000e+00 
 0.575   0.600     3.571e+03  8.001e+00    3.355e+03    3.287e+03    3.411e+03    3.424e+03  +1.134e+01 -1.129e+01  +8.300e-01 -5.428e-01  +5.892e+00 -0.000e+00  +0.000e+00 -9.117e+00  +0.000e+00 -4.681e+01  +2.470e+01 -2.436e+01  +1.333e+01 -1.323e+01  +5.725e-01 -5.725e-01  +2.513e+01 -2.513e+01  +5.000e+01 -5.000e+01  +0.000e+00 -0.000e+00 
 0.600   0.625     3.583e+03  7.647e+00    3.371e+03    3.303e+03    3.398e+03    3.454e+03  +1.032e+01 -1.024e+01  +6.837e-01 -3.606e-01  +8.026e+00 -0.000e+00  +0.000e+00 -9.386e+00  +0.000e+00 -4.700e+01  +2.507e+01 -2.472e+01  +1.358e+01 -1.348e+01  +5.819e-01 -5.819e-01  +2.522e+01 -2.522e+01  +5.016e+01 -5.016e+01  +0.000e+00 -0.000e+00 
 0.625   0.650     3.507e+03  7.461e+00    3.291e+03    3.257e+03    3.321e+03    3.382e+03  +1.068e+01 -1.063e+01  +1.116e+00 -9.253e-01  +8.007e+00 -0.000e+00  +0.000e+00 -9.926e+00  +0.000e+00 -4.768e+01  +2.506e+01 -2.471e+01  +1.362e+01 -1.352e+01  +5.816e-01 -5.819e-01  +2.470e+01 -2.470e+01  +4.910e+01 -4.910e+01  +0.000e+00 -0.000e+00 
 0.650   0.675     3.385e+03  7.071e+00    3.186e+03    3.158e+03    3.222e+03    3.282e+03  +8.912e+00 -8.901e+00  +1.116e+00 -9.528e-01  +6.283e+00 -0.000e+00  +0.000e+00 -9.008e+00  +0.000e+00 -4.796e+01  +2.496e+01 -2.460e+01  +1.358e+01 -1.347e+01  +5.787e-01 -5.787e-01  +2.384e+01 -2.384e+01  +4.738e+01 -4.738e+01  +0.000e+00 -0.000e+00 
 0.675   0.700     3.186e+03  6.680e+00    2.971e+03    2.994e+03    3.021e+03    3.084e+03  +6.701e+00 -6.633e+00  +1.029e+00 -8.241e-01  +4.977e+00 -0.000e+00  +0.000e+00 -7.972e+00  +0.000e+00 -4.464e+01  +2.452e+01 -2.415e+01  +1.331e+01 -1.320e+01  +5.659e-01 -5.659e-01  +2.246e+01 -2.246e+01  +4.460e+01 -4.460e+01  +0.000e+00 -0.000e+00 
 0.700   0.725     2.971e+03  6.211e+00    2.776e+03    2.804e+03    2.796e+03    2.877e+03  +5.685e+00 -5.581e+00  +1.871e+00 -1.646e+00  +6.504e+00 -0.000e+00  +0.000e+00 -8.462e+00  +0.000e+00 -4.172e+01  +2.404e+01 -2.366e+01  +1.302e+01 -1.291e+01  +5.519e-01 -5.522e-01  +2.095e+01 -2.095e+01  +4.160e+01 -4.160e+01  +0.000e+00 -0.000e+00 
 0.725   0.750     2.735e+03  6.146e+00    2.544e+03    2.605e+03    2.582e+03    2.666e+03  +3.660e+00 -3.516e+00  +2.274e+00 -2.053e+00  +4.376e+00 -0.000e+00  +0.000e+00 -8.412e+00  +0.000e+00 -3.872e+01  +2.352e+01 -2.312e+01  +1.265e+01 -1.253e+01  +5.347e-01 -5.347e-01  +1.930e+01 -1.930e+01  +3.830e+01 -3.830e+01  +0.000e+00 -0.000e+00 
 0.750   0.775     2.428e+03  5.214e+00    2.248e+03    2.307e+03    2.272e+03    2.369e+03  +2.452e+00 -2.326e+00  +2.111e+00 -1.967e+00  +4.103e+00 -0.000e+00  +0.000e+00 -6.414e+00  +0.000e+00 -3.228e+01  +2.234e+01 -2.194e+01  +1.193e+01 -1.181e+01  +5.023e-01 -5.023e-01  +1.713e+01 -1.713e+01  +3.399e+01 -3.399e+01  +0.000e+00 -0.000e+00 
 0.775   0.800     2.150e+03  4.835e+00    1.971e+03    2.031e+03    1.994e+03    2.105e+03  +3.077e+00 -2.819e+00  +3.191e+00 -2.927e+00  +3.337e+00 -0.000e+00  +0.000e+00 -5.337e+00  +0.000e+00 -3.011e+01  +2.147e+01 -2.105e+01  +1.132e+01 -1.121e+01  +4.750e-01 -4.750e-01  +1.518e+01 -1.518e+01  +3.011e+01 -3.011e+01  +0.000e+00 -0.000e+00 
 0.800   0.825     1.844e+03  4.475e+00    1.675e+03    1.730e+03    1.693e+03    1.818e+03  +5.308e+00 -5.205e+00  +5.160e+00 -5.024e+00  +3.009e+00 -0.000e+00  +0.000e+00 -3.840e+00  +0.000e+00 -2.774e+01  +2.041e+01 -1.997e+01  +1.059e+01 -1.047e+01  +4.422e-01 -4.423e-01  +1.302e+01 -1.302e+01  +2.582e+01 -2.582e+01  +0.000e+00 -0.000e+00 
 0.825   0.850     1.502e+03  4.069e+00    1.352e+03    1.401e+03    1.365e+03    1.498e+03  +5.382e+00 -5.062e+00  +4.196e+00 -3.833e+00  +3.160e+00 -0.000e+00  +0.000e+00 -1.255e+00  +0.000e+00 -2.068e+01  +1.972e+01 -1.922e+01  +1.000e+01 -9.869e+00  +4.164e-01 -4.166e-01  +1.061e+01 -1.061e+01  +2.103e+01 -2.103e+01  +0.000e+00 -0.000e+00 
 0.850   0.875     1.145e+03  3.671e+00    1.027e+03    1.065e+03    1.042e+03    1.144e+03  +5.959e+00 -5.753e+00  +4.311e+00 -4.090e+00  +2.633e+00 -0.000e+00  +0.000e+00 -8.437e-01  +0.000e+00 -1.430e+01  +1.900e+01 -1.839e+01  +9.266e+00 -9.119e+00  +3.845e-01 -3.845e-01  +8.096e+00 -8.096e+00  +1.603e+01 -1.603e+01  +0.000e+00 -0.000e+00 
 0.875   0.900     8.412e+02  7.854e+00    7.418e+02    7.815e+02    7.623e+02    8.523e+02  +0.000e+00 -5.312e+00  +0.000e+00 -3.369e+00  +2.853e+00 -0.000e+00  +9.413e-01 -0.000e+00  +0.000e+00 -1.637e+01  +1.822e+01 -1.747e+01  +8.559e+00 -8.388e+00  +3.534e-01 -3.534e-01  +5.949e+00 -5.949e+00  +1.178e+01 -1.178e+01  +0.000e+00 -0.000e+00 
 0.900   0.925     5.018e+02  2.096e+00    4.807e+02    4.764e+02    4.746e+02    5.219e+02  +6.374e+00 -6.439e+00  +4.797e+00 -4.823e+00  +2.604e+00 -0.000e+00  +5.339e-01 -0.000e+00  +7.575e-01 -0.000e+00  +1.614e+01 -1.517e+01  +7.473e+00 -7.257e+00  +3.085e-01 -3.085e-01  +3.551e+00 -3.551e+00  +7.025e+00 -7.025e+00  +0.000e+00 -0.000e+00 
 0.925   0.950     2.681e+02  1.664e+00    2.528e+02    2.505e+02    2.473e+02    2.760e+02  +4.789e+00 -2.297e+00  +3.944e+00 -1.301e+00  +2.307e+00 -0.000e+00  +9.300e-01 -0.000e+00  +1.697e+00 -0.000e+00  +1.350e+01 -1.226e+01  +5.932e+00 -5.681e+00  +2.420e-01 -2.420e-01  +1.898e+00 -1.898e+00  +3.753e+00 -3.753e+00  +0.000e+00 -0.000e+00 
 0.950   0.975     1.305e+02  1.225e+00    1.144e+02    1.268e+02    1.194e+02    1.372e+02  +2.370e+00 -9.603e-01  +2.010e+00 -8.037e-01  +4.599e+00 -0.000e+00  +1.436e+00 -0.000e+00  +9.794e+00 -0.000e+00  +1.023e+01 -8.843e+00  +4.083e+00 -3.842e+00  +1.657e-01 -1.657e-01  +9.247e-01 -9.247e-01  +1.827e+00 -1.827e+00  +0.000e+00 -0.000e+00 
 0.975   1.000     5.938e+01  9.290e-01    6.508e+01    6.096e+01    7.024e+01    6.942e+01  +2.092e+00 -8.900e+00  +1.918e+00 -8.770e+00  +9.589e+00 -0.000e+00  +2.059e+00 -0.000e+00  +2.279e+00 -0.000e+00  +9.951e+00 -7.453e+00  +3.933e+00 -3.473e+00  +1.549e-01 -1.549e-01  +4.245e-01 -4.245e-01  +8.314e-01 -8.314e-01  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_Kspippim_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the K_{S}^{0}\rightarrow \pi\pi data.
#Branching Fraction used 0.692000 pm -0.000500 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     3.673e+02  1.019e+01    3.597e+02    3.566e+02    3.576e+02    3.669e+02  +2.483e+00 -1.867e+00  +2.484e+00 -1.868e+00  +3.239e+00 -0.000e+00  +0.000e+00 -1.290e+01  +0.000e+00 -1.326e+01  +5.952e-01 -5.932e-01  +3.719e+00 -3.645e+00  +1.931e-01 -1.931e-01  +4.335e+00 -4.335e+00  +5.143e+00 -5.143e+00  +2.479e+01 -5.090e+01 
 0.025   0.050     2.224e+03  1.755e+01    2.172e+03    2.159e+03    2.166e+03    2.213e+03  +7.230e+00 -6.939e+00  +7.230e+00 -6.934e+00  +9.180e+00 -0.000e+00  +0.000e+00 -1.001e+01  +0.000e+00 -3.998e+01  +1.450e+00 -1.448e+00  +9.317e+00 -9.240e+00  +4.856e-01 -4.856e-01  +2.844e+01 -2.844e+01  +3.114e+01 -3.114e+01  +1.503e+02 -3.060e+02 
 0.050   0.075     4.191e+03  3.786e+01    4.092e+03    4.073e+03    4.089e+03    4.159e+03  +0.000e+00 -1.393e+01  +8.676e+00 -1.156e+01  +2.680e+01 -0.000e+00  +0.000e+00 -6.684e+01  +2.464e+02 -0.000e+00  +2.582e+00 -2.579e+00  +1.252e+01 -1.244e+01  +6.506e-01 -6.509e-01  +4.853e+01 -4.853e+01  +5.868e+01 -5.868e+01  +2.457e+02 -4.657e+02 
 0.075   0.100     5.460e+03  4.036e+01    5.333e+03    5.304e+03    5.333e+03    5.404e+03  +7.004e+01 -6.935e+01  +1.382e+01 -1.192e+01  +9.072e+00 -0.000e+00  +0.000e+00 -3.026e+01  +2.296e+02 -0.000e+00  +3.245e+00 -3.242e+00  +1.426e+01 -1.419e+01  +7.381e-01 -7.381e-01  +5.687e+01 -5.687e+01  +7.644e+01 -7.644e+01  +2.551e+02 -4.324e+02 
 0.100   0.125     5.913e+03  3.538e+01    5.761e+03    5.728e+03    5.770e+03    5.839e+03  +1.371e+02 -1.369e+02  +1.328e+01 -1.185e+01  +2.041e+01 -0.000e+00  +0.000e+00 -2.514e+01  +1.588e+01 -0.000e+00  +3.178e+00 -3.174e+00  +1.496e+01 -1.488e+01  +7.700e-01 -7.700e-01  +5.525e+01 -5.525e+01  +8.278e+01 -8.278e+01  +2.009e+02 -2.820e+02 
 0.125   0.150     5.634e+03  2.735e+01    5.476e+03    5.449e+03    5.488e+03    5.558e+03  +1.531e+02 -1.532e+02  +1.181e+01 -1.176e+01  +1.362e+01 -0.000e+00  +0.000e+00 -1.381e+01  +5.696e+01 -0.000e+00  +2.827e+00 -2.824e+00  +1.459e+01 -1.451e+01  +7.481e-01 -7.481e-01  +4.897e+01 -4.897e+01  +7.888e+01 -7.888e+01  +1.416e+02 -1.684e+02 
 0.150   0.175     5.129e+03  2.248e+01    4.978e+03    4.948e+03    4.989e+03    5.052e+03  +1.354e+02 -1.354e+02  +1.018e+01 -1.002e+01  +3.042e+00 -0.000e+00  +0.000e+00 -6.767e+00  +6.920e+01 -0.000e+00  +2.578e+00 -2.574e+00  +1.403e+01 -1.395e+01  +7.175e-01 -7.172e-01  +4.281e+01 -4.281e+01  +7.180e+01 -7.180e+01  +1.012e+02 -1.129e+02 
 0.175   0.200     4.547e+03  1.932e+01    4.405e+03    4.386e+03    4.415e+03    4.479e+03  +1.091e+02 -1.089e+02  +8.699e+00 -7.615e+00  +1.268e+01 -0.000e+00  +0.000e+00 -6.634e+00  +3.243e+01 -0.000e+00  +2.379e+00 -2.378e+00  +1.337e+01 -1.329e+01  +6.819e-01 -6.822e-01  +3.709e+01 -3.709e+01  +6.365e+01 -6.365e+01  +7.323e+01 -8.522e+01 
 0.200   0.225     3.999e+03  2.864e+01    3.874e+03    3.854e+03    3.881e+03    3.937e+03  +5.896e+01 -1.007e+02  +0.000e+00 -2.874e+01  +0.000e+00 -1.660e+01  +0.000e+00 -2.519e+01  +7.020e+00 -0.000e+00  +0.000e+00 -2.297e+01  +0.000e+00 -3.338e+01  +0.000e+00 -2.142e+01  +3.216e+01 -3.216e+01  +5.599e+01 -5.599e+01  +3.423e+01 -8.974e+01 
 0.225   0.250     3.363e+03  2.030e+01    3.255e+03    3.242e+03    3.264e+03    3.312e+03  +1.675e+02 -1.675e+02  +9.856e-01 -8.384e-01  +7.663e+00 -0.000e+00  +0.000e+00 -1.656e-02  +4.981e+01 -0.000e+00  +2.956e+00 -2.950e+00  +1.168e+01 -1.160e+01  +5.947e-01 -5.950e-01  +2.674e+01 -2.674e+01  +4.708e+01 -4.708e+01  +0.000e+00 -0.000e+00 
 0.250   0.275     2.906e+03  1.979e+01    2.812e+03    2.802e+03    2.820e+03    2.860e+03  +1.056e+02 -1.056e+02  +1.202e+00 -1.072e+00  +5.610e+00 -0.000e+00  +0.000e+00 -8.706e-01  +0.000e+00 -6.469e+00  +2.573e+00 -2.568e+00  +1.102e+01 -1.094e+01  +5.612e-01 -5.612e-01  +2.284e+01 -2.284e+01  +4.068e+01 -4.068e+01  +0.000e+00 -0.000e+00 
 0.275   0.300     2.418e+03  1.436e+01    2.340e+03    2.327e+03    2.342e+03    2.378e+03  +6.824e+01 -6.826e+01  +6.550e-01 -6.098e-01  +4.372e+00 -0.000e+00  +0.000e+00 -9.959e-01  +1.757e+01 -0.000e+00  +2.250e+00 -2.246e+00  +1.003e+01 -9.945e+00  +5.103e-01 -5.103e-01  +1.877e+01 -1.877e+01  +3.385e+01 -3.385e+01  +0.000e+00 -0.000e+00 
 0.300   0.325     2.074e+03  1.378e+01    2.008e+03    1.995e+03    2.010e+03    2.044e+03  +4.677e+01 -4.678e+01  +8.428e-01 -7.478e-01  +7.141e+00 -0.000e+00  +0.000e+00 -4.823e-01  +9.672e+00 -0.000e+00  +2.051e+00 -2.047e+00  +9.413e+00 -9.328e+00  +4.791e-01 -4.791e-01  +1.589e+01 -1.589e+01  +2.903e+01 -2.903e+01  +0.000e+00 -0.000e+00 
 0.325   0.350     1.738e+03  1.183e+01    1.683e+03    1.672e+03    1.687e+03    1.713e+03  +3.454e+01 -3.453e+01  +4.397e-01 -3.008e-01  +6.752e+00 -0.000e+00  +0.000e+00 -7.220e-01  +0.000e+00 -3.205e+00  +1.814e+00 -1.810e+00  +8.636e+00 -8.551e+00  +4.395e-01 -4.397e-01  +1.314e+01 -1.314e+01  +2.433e+01 -2.433e+01  +0.000e+00 -0.000e+00 
 0.350   0.375     1.507e+03  1.358e+01    1.460e+03    1.449e+03    1.462e+03    1.486e+03  +2.440e+01 -2.438e+01  +5.964e-01 -5.033e-01  +1.374e+00 -0.000e+00  +8.687e-02 -0.000e+00  +0.000e+00 -1.187e+01  +1.727e+00 -1.723e+00  +8.206e+00 -8.117e+00  +4.178e-01 -4.178e-01  +1.125e+01 -1.125e+01  +2.110e+01 -2.110e+01  +0.000e+00 -0.000e+00 
 0.375   0.400     1.252e+03  9.854e+00    1.213e+03    1.202e+03    1.213e+03    1.238e+03  +1.763e+01 -1.764e+01  +7.053e-01 -6.665e-01  +4.706e+00 -0.000e+00  +0.000e+00 -5.367e-01  +4.255e-01 -0.000e+00  +1.651e+00 -1.647e+00  +7.472e+00 -7.384e+00  +3.805e-01 -3.806e-01  +9.212e+00 -9.212e+00  +1.752e+01 -1.752e+01  +0.000e+00 -0.000e+00 
 0.400   0.425     1.049e+03  8.127e+00    1.015e+03    1.009e+03    1.015e+03    1.039e+03  +1.400e+01 -1.400e+01  +7.751e-01 -7.738e-01  +4.278e+00 -0.000e+00  +0.000e+00 -2.659e-01  +7.627e+00 -0.000e+00  +1.515e+00 -1.511e+00  +6.870e+00 -6.781e+00  +3.501e-01 -3.501e-01  +7.625e+00 -7.625e+00  +1.468e+01 -1.468e+01  +0.000e+00 -0.000e+00 
 0.425   0.450     8.850e+02  8.178e+00    8.571e+02    8.517e+02    8.581e+02    8.773e+02  +1.067e+01 -1.066e+01  +9.078e-02 -0.000e+00  +4.556e+00 -0.000e+00  +0.000e+00 -6.570e-02  +8.525e+00 -0.000e+00  +1.430e+00 -1.426e+00  +6.373e+00 -6.282e+00  +3.249e-01 -3.249e-01  +6.371e+00 -6.371e+00  +1.239e+01 -1.239e+01  +0.000e+00 -0.000e+00 
 0.450   0.475     7.555e+02  8.747e+00    7.316e+02    7.267e+02    7.312e+02    7.496e+02  +8.414e+00 -8.402e+00  +5.140e-01 -4.723e-01  +2.456e+00 -0.000e+00  +0.000e+00 -3.813e-02  +0.000e+00 -2.793e+00  +1.403e+00 -1.398e+00  +5.988e+00 -5.895e+00  +3.056e-01 -3.057e-01  +5.395e+00 -5.395e+00  +1.058e+01 -1.058e+01  +0.000e+00 -0.000e+00 
 0.475   0.500     6.151e+02  6.808e+00    5.951e+02    5.924e+02    5.948e+02    6.123e+02  +6.109e+00 -6.116e+00  +5.161e-01 -5.610e-01  +1.282e+00 -0.000e+00  +0.000e+00 -6.668e-02  +9.980e+00 -0.000e+00  +1.354e+00 -1.348e+00  +5.376e+00 -5.283e+00  +2.748e-01 -2.748e-01  +4.366e+00 -4.366e+00  +8.611e+00 -8.611e+00  +0.000e+00 -0.000e+00 
 0.500   0.525     5.330e+02  8.444e+00    5.161e+02    5.130e+02    5.156e+02    5.318e+02  +5.814e+00 -5.809e+00  +3.024e-01 -2.289e-01  +1.801e+00 -0.000e+00  +2.812e-03 -0.000e+00  +0.000e+00 -5.452e+00  +9.941e-01 -9.904e-01  +5.148e+00 -5.051e+00  +2.636e-01 -2.636e-01  +3.766e+00 -3.766e+00  +7.462e+00 -7.462e+00  +0.000e+00 -0.000e+00 
 0.525   0.550     4.303e+02  1.863e+00    4.173e+02    4.137e+02    4.158e+02    4.307e+02  +3.822e+00 -3.819e+00  +6.270e-02 -6.758e-02  +4.164e-01 -0.000e+00  +3.852e-02 -0.000e+00  +0.000e+00 -2.392e+00  +7.606e+00 -7.346e+00  +4.601e+00 -4.505e+00  +2.362e-01 -2.362e-01  +3.029e+00 -3.029e+00  +6.024e+00 -6.024e+00  +0.000e+00 -0.000e+00 
 0.550   0.575     3.543e+02  1.715e+00    3.445e+02    3.427e+02    3.435e+02    3.562e+02  +2.717e+00 -2.718e+00  +6.395e-02 -6.309e-02  +2.937e-01 -0.000e+00  +6.398e-02 -0.000e+00  +0.000e+00 -1.210e+00  +7.040e+00 -6.771e+00  +4.204e+00 -4.107e+00  +2.165e-01 -2.165e-01  +2.488e+00 -2.488e+00  +4.961e+00 -4.961e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     2.910e+02  1.669e+00    2.830e+02    2.814e+02    2.821e+02    2.938e+02  +2.174e+00 -2.173e+00  +4.611e-02 -2.760e-02  +2.976e-01 -0.000e+00  +3.934e-02 -0.000e+00  +0.000e+00 -9.223e-01  +6.529e+00 -6.249e+00  +3.839e+00 -3.740e+00  +1.983e-01 -1.983e-01  +2.040e+00 -2.040e+00  +4.073e+00 -4.073e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     2.399e+02  1.400e+00    2.333e+02    2.325e+02    2.322e+02    2.410e+02  +1.600e+00 -1.599e+00  +4.418e-02 -2.816e-02  +3.079e-01 -0.000e+00  +3.090e-02 -0.000e+00  +0.000e+00 -2.730e+00  +6.108e+00 -5.812e+00  +3.527e+00 -3.426e+00  +1.828e-01 -1.828e-01  +1.680e+00 -1.680e+00  +3.359e+00 -3.359e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     1.983e+02  1.500e+00    1.926e+02    1.925e+02    1.925e+02    2.002e+02  +1.261e+00 -1.260e+00  +1.803e-02 -5.039e-03  +2.918e-01 -0.000e+00  +3.576e-02 -0.000e+00  +0.000e+00 -1.156e+00  +5.761e+00 -5.445e+00  +3.257e+00 -3.153e+00  +1.695e-01 -1.695e-01  +1.389e+00 -1.389e+00  +2.777e+00 -2.777e+00  +0.000e+00 -0.000e+00 
 0.650   0.675     1.586e+02  1.185e+00    1.553e+02    1.540e+02    1.541e+02    1.615e+02  +1.037e+00 -1.037e+00  +7.915e-02 -8.009e-02  +2.253e-01 -0.000e+00  +3.583e-02 -0.000e+00  +0.000e+00 -1.919e+00  +5.286e+00 -4.956e+00  +2.916e+00 -2.812e+00  +1.523e-01 -1.523e-01  +1.110e+00 -1.110e+00  +2.220e+00 -2.220e+00  +0.000e+00 -0.000e+00 
 0.675   0.700     1.310e+02  2.880e+00    1.281e+02    1.273e+02    1.270e+02    1.340e+02  +9.268e-01 -9.297e-01  +2.210e-02 -1.338e-02  +2.532e-01 -0.000e+00  +5.878e-02 -0.000e+00  +0.000e+00 -1.334e+00  +5.045e+00 -4.685e+00  +2.708e+00 -2.601e+00  +1.419e-01 -1.419e-01  +9.172e-01 -9.172e-01  +1.834e+00 -1.834e+00  +0.000e+00 -0.000e+00 
 0.700   0.725     1.021e+02  9.749e-01    9.976e+01    9.978e+01    9.969e+01    1.046e+02  +5.973e-01 -5.946e-01  +3.580e-02 -2.107e-02  +2.282e-01 -0.000e+00  +5.362e-02 -0.000e+00  +0.000e+00 -6.925e-01  +4.576e+00 -4.199e+00  +2.377e+00 -2.271e+00  +1.251e-01 -1.250e-01  +7.146e-01 -7.146e-01  +1.429e+00 -1.429e+00  +0.000e+00 -0.000e+00 
 0.725   0.750     8.194e+01  9.573e-01    8.066e+01    8.027e+01    8.035e+01    8.505e+01  +4.649e-01 -4.681e-01  +1.885e-02 -2.252e-02  +2.816e-01 -0.000e+00  +5.981e-02 -0.000e+00  +0.000e+00 -3.320e-01  +4.308e+00 -3.898e+00  +2.157e+00 -2.049e+00  +1.139e-01 -1.138e-01  +5.736e-01 -5.736e-01  +1.147e+00 -1.147e+00  +0.000e+00 -0.000e+00 
 0.750   0.775     6.255e+01  8.288e-01    6.197e+01    6.111e+01    6.139e+01    6.457e+01  +3.423e-01 -3.437e-01  +8.030e-02 -8.310e-02  +2.644e-01 -0.000e+00  +7.191e-02 -0.000e+00  +0.000e+00 -8.394e-01  +3.898e+00 -3.466e+00  +1.870e+00 -1.764e+00  +9.896e-02 -9.895e-02  +4.379e-01 -4.379e-01  +8.757e-01 -8.757e-01  +0.000e+00 -0.000e+00 
 0.775   0.800     4.929e+01  7.149e-01    4.863e+01    4.841e+01    4.838e+01    5.082e+01  +2.233e-01 -2.230e-01  +7.050e-02 -6.841e-02  +3.105e-01 -0.000e+00  +4.956e-02 -0.000e+00  +0.000e+00 -4.390e-01  +3.677e+00 -3.199e+00  +1.684e+00 -1.577e+00  +8.919e-02 -8.919e-02  +3.450e-01 -3.450e-01  +6.900e-01 -6.900e-01  +0.000e+00 -0.000e+00 
 0.800   0.825     3.538e+01  6.673e-01    3.497e+01    3.499e+01    3.478e+01    3.659e+01  +1.685e-01 -1.502e-01  +1.750e-02 -5.266e-03  +2.614e-01 -0.000e+00  +5.261e-02 -0.000e+00  +2.969e-01 -0.000e+00  +3.212e+00 -2.719e+00  +1.392e+00 -1.290e+00  +7.366e-02 -7.366e-02  +2.477e-01 -2.477e-01  +4.953e-01 -4.953e-01  +0.000e+00 -0.000e+00 
 0.825   0.850     2.808e+01  5.835e-01    2.789e+01    2.780e+01    2.773e+01    2.903e+01  +1.100e-01 -1.105e-01  +5.762e-02 -5.606e-02  +3.161e-01 -0.000e+00  +1.107e-01 -0.000e+00  +0.000e+00 -2.576e-01  +3.144e+00 -2.569e+00  +1.281e+00 -1.174e+00  +6.761e-02 -6.761e-02  +1.966e-01 -1.966e-01  +3.932e-01 -3.932e-01  +0.000e+00 -0.000e+00 
 0.850   0.875     2.177e+01  1.130e+00    2.148e+01    2.138e+01    2.134e+01    2.255e+01  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +3.389e-01 -0.000e+00  +0.000e+00 -1.113e-01  +3.920e-01 -0.000e+00  +3.086e+00 -2.404e+00  +1.165e+00 -1.053e+00  +6.116e-02 -6.117e-02  +1.524e-01 -1.524e-01  +3.048e-01 -3.048e-01  +0.000e+00 -0.000e+00 
 0.875   0.900     1.465e+01  6.014e-01    1.461e+01    1.448e+01    1.451e+01    1.539e+01  +0.000e+00 -1.669e-02  +0.000e+00 -1.210e-02  +2.952e-01 -0.000e+00  +1.765e-01 -0.000e+00  +0.000e+00 -7.452e-01  +2.696e+00 -1.971e+00  +9.306e-01 -8.257e-01  +4.848e-02 -4.848e-02  +1.026e-01 -1.026e-01  +2.051e-01 -2.051e-01  +0.000e+00 -0.000e+00 
 0.900   0.925     1.003e+01  5.390e-01    9.985e+00    9.917e+00    9.922e+00    1.070e+01  +1.871e-02 -7.081e-03  +1.857e-02 -5.535e-03  +3.334e-01 -0.000e+00  +1.523e-01 -0.000e+00  +6.193e-01 -0.000e+00  +2.492e+00 -1.665e+00  +7.692e-01 -6.669e-01  +3.958e-02 -3.958e-02  +7.021e-02 -7.021e-02  +1.404e-01 -1.404e-01  +0.000e+00 -0.000e+00 
 0.925   0.950     5.344e+00  4.344e-01    5.231e+00    5.250e+00    5.276e+00    5.568e+00  +6.425e-02 -8.020e-02  +6.238e-02 -7.847e-02  +5.429e-01 -0.000e+00  +2.116e-01 -0.000e+00  +0.000e+00 -4.652e-01  +1.929e+00 -1.120e+00  +5.150e-01 -4.318e-01  +2.597e-02 -2.597e-02  +3.741e-02 -3.741e-02  +7.482e-02 -7.482e-02  +0.000e+00 -0.000e+00 
 0.950   0.975     2.885e+00  2.303e-01    2.850e+00    2.838e+00    2.934e+00    2.975e+00  +5.263e-02 -1.522e-02  +5.370e-02 -1.695e-02  +8.249e-01 -0.000e+00  +3.073e-01 -0.000e+00  +3.913e-01 -0.000e+00  +1.792e+00 -7.992e-01  +3.936e-01 -3.092e-01  +1.877e-02 -1.877e-02  +2.019e-02 -2.019e-02  +4.039e-02 -4.039e-02  +0.000e+00 -0.000e+00 
 0.975   1.000     2.968e-01  1.475e-01    2.877e-01    3.070e-01    3.161e-01    3.685e-01  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +1.398e+00 -0.000e+00  +4.084e-01 -0.000e+00  +2.003e-01 -0.000e+00  +7.422e-01 -1.237e-01  +6.369e-02 -4.457e-02  +2.892e-03 -2.892e-03  +2.078e-03 -2.078e-03  +4.155e-03 -4.155e-03  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_Kstarp_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the K^{*+} data.
#Branching Fraction used 0.988230 pm 0.000000 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     8.214e+01  3.731e+01    7.890e+01    7.873e+01    7.911e+01    8.105e+01  +6.558e+00 -0.000e+00  +6.442e+00 -0.000e+00  +8.564e+00 -0.000e+00  +0.000e+00 -3.136e-01  +0.000e+00 -2.695e+01  +2.965e+00 -2.765e+00  +1.542e+00 -1.487e+00  +8.108e-02 -8.108e-02  +1.687e+00 -1.687e+00  +1.150e+00 -1.150e+00  +6.137e+00 -1.455e+00 
 0.025   0.050     8.415e+02  1.026e+02    8.211e+02    8.125e+02    8.147e+02    8.389e+02  +6.545e+00 -0.000e+00  +8.437e+00 -0.000e+00  +9.288e+00 -0.000e+00  +0.000e+00 -8.377e-01  +0.000e+00 -2.215e+02  +1.281e+01 -1.243e+01  +6.220e+00 -6.129e+00  +3.313e-01 -3.314e-01  +1.754e+01 -1.754e+01  +1.178e+01 -1.178e+01  +4.159e+01 -1.831e+01 
 0.050   0.075     1.436e+03  1.463e+02    1.403e+03    1.386e+03    1.391e+03    1.426e+03  +2.186e+01 -0.000e+00  +2.463e+01 -0.000e+00  +0.000e+00 -1.539e+01  +0.000e+00 -4.688e-03  +0.000e+00 -1.287e+01  +1.418e+01 -1.391e+01  +7.070e+00 -7.002e+00  +3.786e-01 -3.786e-01  +3.127e+01 -3.127e+01  +2.010e+01 -2.010e+01  +4.643e+01 -4.706e+01 
 0.075   0.100     1.888e+03  1.689e+02    1.847e+03    1.829e+03    1.833e+03    1.872e+03  +0.000e+00 -2.674e+01  +0.000e+00 -2.542e+01  +4.348e+00 -0.000e+00  +0.000e+00 -5.673e+00  +0.000e+00 -1.570e+02  +1.487e+01 -1.464e+01  +7.581e+00 -7.521e+00  +4.078e-01 -4.077e-01  +4.276e+01 -4.276e+01  +2.643e+01 -2.643e+01  +5.601e+01 -5.789e+01 
 0.100   0.125     2.687e+03  1.665e+02    2.633e+03    2.608e+03    2.615e+03    2.666e+03  +2.386e+01 -1.166e+01  +2.373e+01 -1.153e+01  +0.000e+00 -2.361e+00  +0.000e+00 -9.144e-01  +0.000e+00 -1.494e+01  +1.775e+01 -1.752e+01  +9.783e+00 -9.712e+00  +5.291e-01 -5.288e-01  +6.176e+01 -6.176e+01  +3.761e+01 -3.761e+01  +8.233e+01 -6.335e+01 
 0.125   0.150     2.796e+03  1.692e+02    2.741e+03    2.711e+03    2.727e+03    2.775e+03  +2.121e+01 -0.000e+00  +2.123e+01 -0.000e+00  +0.000e+00 -4.420e+00  +0.000e+00 -7.408e+00  +0.000e+00 -7.851e+01  +1.818e+01 -1.795e+01  +9.798e+00 -9.730e+00  +5.322e-01 -5.322e-01  +6.382e+01 -6.382e+01  +3.915e+01 -3.915e+01  +8.430e+01 -4.582e+01 
 0.150   0.175     2.690e+03  1.429e+02    2.629e+03    2.599e+03    2.623e+03    2.666e+03  +3.044e+01 -0.000e+00  +3.053e+01 -0.000e+00  +0.000e+00 -1.189e+01  +0.000e+00 -1.788e+00  +0.000e+00 -6.121e+01  +1.612e+01 -1.593e+01  +9.370e+00 -9.305e+00  +5.116e-01 -5.116e-01  +6.039e+01 -6.039e+01  +3.765e+01 -3.765e+01  +7.524e+01 -2.977e+01 
 0.175   0.200     2.455e+03  1.065e+02    2.394e+03    2.371e+03    2.391e+03    2.432e+03  +3.405e+01 -0.000e+00  +3.412e+01 -0.000e+00  +0.000e+00 -6.470e+00  +0.000e+00 -4.089e+00  +5.945e+00 -0.000e+00  +1.062e+01 -1.053e+01  +8.659e+00 -8.598e+00  +4.752e-01 -4.750e-01  +5.429e+01 -5.429e+01  +3.437e+01 -3.437e+01  +6.153e+01 -2.102e+01 
 0.200   0.225     2.513e+03  1.157e+02    2.443e+03    2.422e+03    2.452e+03    2.485e+03  +9.245e+01 -0.000e+00  +9.268e+01 -0.000e+00  +5.950e+01 -0.000e+00  +6.491e+01 -0.000e+00  +7.181e+01 -0.000e+00  +7.434e+01 -0.000e+00  +7.348e+01 -0.000e+00  +6.469e+01 -0.000e+00  +5.492e+01 -5.492e+01  +3.518e+01 -3.518e+01  +1.211e+02 -0.000e+00 
 0.225   0.250     2.547e+03  9.478e+01    2.473e+03    2.454e+03    2.484e+03    2.516e+03  +2.046e+01 -0.000e+00  +1.969e+01 -0.000e+00  +3.436e+00 -0.000e+00  +0.000e+00 -1.640e+00  +0.000e+00 -7.377e+01  +1.195e+01 -1.184e+01  +9.463e+00 -9.393e+00  +5.245e-01 -5.245e-01  +5.517e+01 -5.517e+01  +3.565e+01 -3.565e+01  +0.000e+00 -0.000e+00 
 0.250   0.275     2.476e+03  7.306e+01    2.404e+03    2.385e+03    2.418e+03    2.443e+03  +1.276e+01 -0.000e+00  +1.265e+01 -0.000e+00  +1.654e+00 -0.000e+00  +0.000e+00 -5.184e-01  +0.000e+00 -6.236e+02  +9.482e+00 -9.410e+00  +9.528e+00 -9.455e+00  +5.312e-01 -5.312e-01  +5.328e+01 -5.328e+01  +3.467e+01 -3.467e+01  +0.000e+00 -0.000e+00 
 0.275   0.300     2.297e+03  5.836e+01    2.224e+03    2.211e+03    2.241e+03    2.263e+03  +1.677e+01 -0.000e+00  +1.726e+01 -0.000e+00  +0.000e+00 -6.145e+00  +0.000e+00 -8.970e-01  +0.000e+00 -6.578e+01  +7.503e+00 -7.454e+00  +9.197e+00 -9.123e+00  +5.163e-01 -5.161e-01  +4.915e+01 -4.915e+01  +3.215e+01 -3.215e+01  +0.000e+00 -0.000e+00 
 0.300   0.325     2.124e+03  5.028e+01    2.061e+03    2.048e+03    2.075e+03    2.098e+03  +1.362e+01 -0.000e+00  +1.392e+01 -0.000e+00  +0.000e+00 -2.277e+00  +0.000e+00 -5.722e-01  +0.000e+00 -2.260e+02  +6.486e+00 -6.447e+00  +8.891e+00 -8.817e+00  +5.023e-01 -5.025e-01  +4.528e+01 -4.528e+01  +2.974e+01 -2.974e+01  +0.000e+00 -0.000e+00 
 0.325   0.350     1.896e+03  4.417e+01    1.838e+03    1.831e+03    1.853e+03    1.875e+03  +1.164e+01 -0.000e+00  +1.158e+01 -0.000e+00  +0.000e+00 -1.264e+00  +0.000e+00 -3.078e+01  +0.000e+00 -1.622e+00  +5.568e+00 -5.535e+00  +8.323e+00 -8.251e+00  +4.739e-01 -4.741e-01  +4.028e+01 -4.028e+01  +2.654e+01 -2.654e+01  +0.000e+00 -0.000e+00 
 0.350   0.375     1.831e+03  3.834e+01    1.774e+03    1.769e+03    1.789e+03    1.810e+03  +8.781e+00 -0.000e+00  +8.751e+00 -0.000e+00  +6.445e-01 -0.000e+00  +0.000e+00 -9.224e+01  +5.644e-01 -0.000e+00  +5.161e+00 -5.132e+00  +8.460e+00 -8.383e+00  +4.859e-01 -4.859e-01  +3.882e+01 -3.882e+01  +2.563e+01 -2.563e+01  +0.000e+00 -0.000e+00 
 0.375   0.400     1.578e+03  3.347e+01    1.530e+03    1.528e+03    1.543e+03    1.563e+03  +1.076e+01 -0.000e+00  +1.079e+01 -0.000e+00  +5.370e+00 -0.000e+00  +0.000e+00 -7.979e+00  +1.110e+00 -0.000e+00  +4.315e+00 -4.292e+00  +7.700e+00 -7.625e+00  +4.462e-01 -4.462e-01  +3.340e+01 -3.340e+01  +2.210e+01 -2.210e+01  +0.000e+00 -0.000e+00 
 0.400   0.425     1.413e+03  2.939e+01    1.368e+03    1.370e+03    1.381e+03    1.402e+03  +1.263e+01 -0.000e+00  +1.266e+01 -0.000e+00  +4.685e+00 -0.000e+00  +0.000e+00 -2.183e+01  +0.000e+00 -9.344e-02  +3.811e+00 -3.790e+00  +7.299e+00 -7.225e+00  +4.269e-01 -4.270e-01  +2.986e+01 -2.986e+01  +1.978e+01 -1.978e+01  +0.000e+00 -0.000e+00 
 0.425   0.450     1.299e+03  2.623e+01    1.260e+03    1.260e+03    1.272e+03    1.293e+03  +1.008e+01 -0.000e+00  +1.008e+01 -0.000e+00  +3.127e+00 -0.000e+00  +0.000e+00 -4.738e+01  +5.055e-02 -0.000e+00  +3.537e+00 -3.518e+00  +7.127e+00 -7.050e+00  +4.209e-01 -4.209e-01  +2.741e+01 -2.741e+01  +1.818e+01 -1.818e+01  +0.000e+00 -0.000e+00 
 0.450   0.475     1.114e+03  2.344e+01    1.081e+03    1.083e+03    1.090e+03    1.112e+03  +8.487e+00 -0.000e+00  +8.481e+00 -0.000e+00  +2.005e+00 -0.000e+00  +0.000e+00 -8.037e+00  +3.682e-01 -0.000e+00  +3.095e+00 -3.078e+00  +6.510e+00 -6.435e+00  +3.881e-01 -3.882e-01  +2.348e+01 -2.348e+01  +1.559e+01 -1.559e+01  +0.000e+00 -0.000e+00 
 0.475   0.500     9.726e+02  2.089e+01    9.426e+02    9.443e+02    9.489e+02    9.703e+02  +9.185e+00 -0.000e+00  +9.181e+00 -0.000e+00  +1.719e-02 -0.000e+00  +0.000e+00 -1.805e+01  +3.320e-02 -0.000e+00  +3.331e+00 -3.309e+00  +6.076e+00 -6.001e+00  +3.659e-01 -3.659e-01  +2.049e+01 -2.049e+01  +1.362e+01 -1.362e+01  +0.000e+00 -0.000e+00 
 0.500   0.525     8.091e+02  1.861e+01    7.868e+02    7.888e+02    7.913e+02    8.109e+02  +7.830e+00 -0.000e+00  +7.829e+00 -0.000e+00  +5.192e+00 -0.000e+00  +0.000e+00 -1.710e+01  +4.453e-03 -0.000e+00  +2.407e+00 -2.393e+00  +5.417e+00 -5.346e+00  +3.294e-01 -3.295e-01  +1.704e+01 -1.704e+01  +1.133e+01 -1.133e+01  +0.000e+00 -0.000e+00 
 0.525   0.550     7.567e+02  7.673e+00    7.383e+02    7.390e+02    7.416e+02    7.602e+02  +7.037e+00 -0.000e+00  +7.033e+00 -0.000e+00  +0.000e+00 -1.319e+01  +0.000e+00 -1.672e+01  +0.000e+00 -1.265e+01  +1.541e+01 -1.481e+01  +5.438e+00 -5.361e+00  +3.341e-01 -3.341e-01  +1.592e+01 -1.592e+01  +1.059e+01 -1.059e+01  +0.000e+00 -0.000e+00 
 0.550   0.575     6.297e+02  6.680e+00    6.137e+02    6.157e+02    6.189e+02    6.347e+02  +6.368e+00 -0.000e+00  +6.363e+00 -0.000e+00  +0.000e+00 -9.408e+00  +0.000e+00 -7.041e+00  +0.000e+00 -1.048e+01  +1.389e+01 -1.330e+01  +4.866e+00 -4.792e+00  +3.021e-01 -3.021e-01  +1.323e+01 -1.323e+01  +8.815e+00 -8.815e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     5.345e+02  5.865e+00    5.204e+02    5.240e+02    5.245e+02    5.396e+02  +4.515e+00 -0.000e+00  +4.509e+00 -0.000e+00  +0.000e+00 -8.380e+00  +0.000e+00 -9.070e+00  +0.000e+00 -8.794e+00  +1.281e+01 -1.223e+01  +4.446e+00 -4.373e+00  +2.791e-01 -2.791e-01  +1.122e+01 -1.122e+01  +7.483e+00 -7.483e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     4.516e+02  5.192e+00    4.425e+02    4.440e+02    4.436e+02    4.583e+02  +4.841e+00 -0.000e+00  +4.834e+00 -0.000e+00  +0.000e+00 -7.509e+00  +0.000e+00 -1.053e+01  +0.000e+00 -7.436e+00  +1.180e+01 -1.122e+01  +4.051e+00 -3.979e+00  +2.569e-01 -2.569e-01  +9.471e+00 -9.471e+00  +6.323e+00 -6.323e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     3.706e+02  4.539e+00    3.645e+02    3.652e+02    3.661e+02    3.784e+02  +4.366e+00 -0.000e+00  +4.367e+00 -0.000e+00  +0.000e+00 -5.561e+00  +0.000e+00 -1.057e+01  +0.000e+00 -6.089e+00  +1.061e+01 -1.003e+01  +3.590e+00 -3.521e+00  +2.298e-01 -2.298e-01  +7.765e+00 -7.765e+00  +5.188e+00 -5.188e+00  +0.000e+00 -0.000e+00 
 0.650   0.675     3.130e+02  4.002e+00    3.077e+02    3.086e+02    3.085e+02    3.203e+02  +3.779e+00 -0.000e+00  +3.779e+00 -0.000e+00  +0.000e+00 -4.609e+00  +0.000e+00 -1.005e+01  +0.000e+00 -5.095e+00  +9.849e+00 -9.266e+00  +3.279e+00 -3.212e+00  +2.119e-01 -2.120e-01  +6.548e+00 -6.548e+00  +4.382e+00 -4.382e+00  +0.000e+00 -0.000e+00 
 0.675   0.700     2.564e+02  3.442e+00    2.531e+02    2.521e+02    2.529e+02    2.627e+02  +4.042e+00 -0.000e+00  +4.045e+00 -0.000e+00  +0.000e+00 -3.466e+00  +0.000e+00 -5.329e+00  +0.000e+00 -4.133e+00  +8.927e+00 -8.345e+00  +2.913e+00 -2.848e+00  +1.899e-01 -1.899e-01  +5.357e+00 -5.357e+00  +3.589e+00 -3.589e+00  +0.000e+00 -0.000e+00 
 0.700   0.725     2.125e+02  3.045e+00    2.100e+02    2.095e+02    2.100e+02    2.194e+02  +3.220e+00 -0.000e+00  +3.237e+00 -0.000e+00  +0.000e+00 -3.389e+00  +0.000e+00 -3.785e+00  +0.000e+00 -3.318e+00  +8.252e+00 -7.657e+00  +2.624e+00 -2.561e+00  +1.726e-01 -1.726e-01  +4.435e+00 -4.435e+00  +2.974e+00 -2.974e+00  +0.000e+00 -0.000e+00 
 0.725   0.750     1.881e+02  2.647e+00    1.858e+02    1.849e+02    1.857e+02    1.941e+02  +2.864e+00 -0.000e+00  +2.906e+00 -0.000e+00  +0.000e+00 -2.484e+00  +0.000e+00 -1.339e+01  +0.000e+00 -2.921e+00  +8.214e+00 -7.555e+00  +2.538e+00 -2.471e+00  +1.681e-01 -1.681e-01  +3.922e+00 -3.922e+00  +2.633e+00 -2.633e+00  +0.000e+00 -0.000e+00 
 0.750   0.775     1.525e+02  2.299e+00    1.515e+02    1.509e+02    1.506e+02    1.581e+02  +2.880e+00 -0.000e+00  +2.901e+00 -0.000e+00  +0.000e+00 -2.061e+00  +0.000e+00 -2.929e+00  +0.000e+00 -2.174e+00  +7.562e+00 -6.880e+00  +2.257e+00 -2.192e+00  +1.503e-01 -1.503e-01  +3.176e+00 -3.176e+00  +2.135e+00 -2.135e+00  +0.000e+00 -0.000e+00 
 0.775   0.800     1.259e+02  2.004e+00    1.257e+02    1.250e+02    1.249e+02    1.317e+02  +2.816e+00 -0.000e+00  +2.836e+00 -0.000e+00  +0.000e+00 -1.788e+00  +0.000e+00 -2.466e-01  +0.000e+00 -1.925e+00  +7.187e+00 -6.451e+00  +2.053e+00 -1.988e+00  +1.373e-01 -1.373e-01  +2.620e+00 -2.620e+00  +1.763e+00 -1.763e+00  +0.000e+00 -0.000e+00 
 0.800   0.825     9.994e+01  1.726e+00    9.851e+01    9.922e+01    9.900e+01    1.044e+02  +2.110e+00 -0.000e+00  +2.063e+00 -0.000e+00  +0.000e+00 -1.366e+00  +1.289e+00 -0.000e+00  +0.000e+00 -1.502e+00  +6.670e+00 -5.885e+00  +1.809e+00 -1.745e+00  +1.211e-01 -1.211e-01  +2.077e+00 -2.077e+00  +1.399e+00 -1.399e+00  +0.000e+00 -0.000e+00 
 0.825   0.850     7.946e+01  1.473e+00    7.943e+01    7.880e+01    7.934e+01    8.424e+01  +1.853e+00 -0.000e+00  +1.819e+00 -0.000e+00  +0.000e+00 -1.015e+00  +4.797e-02 -0.000e+00  +0.000e+00 -1.311e+00  +6.330e+00 -5.460e+00  +1.605e+00 -1.543e+00  +1.076e-01 -1.076e-01  +1.650e+00 -1.650e+00  +1.112e+00 -1.112e+00  +0.000e+00 -0.000e+00 
 0.850   0.875     6.545e+01  1.227e+00    6.507e+01    6.537e+01    6.521e+01    6.902e+01  +1.921e+00 -0.000e+00  +1.766e+00 -0.000e+00  +0.000e+00 -7.026e-01  +0.000e+00 -6.787e-01  +0.000e+00 -1.626e+00  +6.368e+00 -5.331e+00  +1.491e+00 -1.426e+00  +9.980e-02 -9.981e-02  +1.357e+00 -1.357e+00  +9.163e-01 -9.163e-01  +0.000e+00 -0.000e+00 
 0.875   0.900     4.896e+01  1.108e+00    4.879e+01    4.884e+01    4.872e+01    5.173e+01  +1.584e+00 -0.000e+00  +1.459e+00 -0.000e+00  +0.000e+00 -3.657e-01  +9.115e-01 -0.000e+00  +7.034e-01 -0.000e+00  +5.993e+00 -4.814e+00  +1.269e+00 -1.207e+00  +8.486e-02 -8.486e-02  +1.014e+00 -1.014e+00  +6.854e-01 -6.854e-01  +0.000e+00 -0.000e+00 
 0.900   0.925     3.593e+01  9.760e-01    3.597e+01    3.590e+01    3.606e+01    3.753e+01  +1.741e+00 -0.000e+00  +1.626e+00 -0.000e+00  +0.000e+00 -4.868e-02  +0.000e+00 -7.045e-02  +0.000e+00 -7.157e-01  +5.711e+00 -4.334e+00  +1.074e+00 -1.014e+00  +7.169e-02 -7.169e-02  +7.440e-01 -7.440e-01  +5.030e-01 -5.030e-01  +0.000e+00 -0.000e+00 
 0.925   0.950     2.352e+01  8.568e-01    2.355e+01    2.333e+01    2.357e+01    2.505e+01  +1.729e+00 -0.000e+00  +1.679e+00 -0.000e+00  +2.318e-01 -0.000e+00  +9.162e-01 -0.000e+00  +2.386e-02 -0.000e+00  +5.171e+00 -3.592e+00  +8.513e-01 -7.938e-01  +5.564e-02 -5.564e-02  +4.869e-01 -4.869e-01  +3.293e-01 -3.293e-01  +0.000e+00 -0.000e+00 
 0.950   0.975     1.876e+01  6.340e-01    1.918e+01    1.964e+01    1.892e+01    1.936e+01  +3.164e+00 -5.417e+00  +3.060e+00 -4.653e+00  +1.269e+00 -0.000e+00  +0.000e+00 -2.786e+00  +0.000e+00 -1.884e+00  +6.652e+00 -3.892e+00  +9.178e-01 -8.360e-01  +5.921e-02 -5.921e-02  +3.891e-01 -3.891e-01  +2.627e-01 -2.627e-01  +0.000e+00 -0.000e+00 
 0.975   1.000     7.693e-01  1.310e+00    7.230e-01    7.292e-01    7.521e-01    8.497e-01  +2.409e+00 -0.000e+00  +2.401e+00 -7.680e-01  +2.458e+00 -0.000e+00  +8.227e-01 -0.000e+00  +4.697e-02 -0.000e+00  +6.046e-01 -2.351e-01  +5.291e-02 -4.651e-02  +3.088e-03 -3.088e-03  +1.600e-02 -1.600e-02  +1.077e-02 -1.077e-02  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_KstarzKpi_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the K^{*0}\rightarrow K \pi data.
#Branching Fraction used 1.000000 pm 0.000000 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     8.432e+01  5.352e+00    8.159e+01    8.114e+01    8.148e+01    8.449e+01  +1.786e+00 -1.488e+00  +1.868e+00 -1.617e+00  +0.000e+00 -7.183e-01  +9.455e+00 -0.000e+00  +0.000e+00 -2.175e-01  +4.581e-01 -4.532e-01  +1.612e+00 -1.553e+00  +8.323e-02 -8.324e-02  +5.965e-01 -5.965e-01  +1.181e+00 -1.181e+00  +6.410e+00 -1.477e+00 
 0.025   0.050     4.432e+02  3.309e+01    4.314e+02    4.280e+02    4.283e+02    4.404e+02  +3.378e+00 -2.907e+00  +4.226e+00 -3.671e+00  +0.000e+00 -5.877e+00  +0.000e+00 -4.309e-01  +8.706e+01 -0.000e+00  +2.983e+00 -2.944e+00  +3.339e+00 -3.290e+00  +1.745e-01 -1.745e-01  +3.376e+00 -3.376e+00  +6.205e+00 -6.205e+00  +2.190e+01 -9.521e+00 
 0.050   0.075     1.111e+03  4.962e+01    1.084e+03    1.075e+03    1.076e+03    1.104e+03  +0.000e+00 -0.000e+00  +7.293e+00 -8.930e+00  +6.833e+01 -0.000e+00  +1.799e+02 -0.000e+00  +1.098e+02 -0.000e+00  +4.867e+00 -4.824e+00  +5.587e+00 -5.531e+00  +2.930e-01 -2.930e-01  +9.098e+00 -9.098e+00  +1.556e+01 -1.556e+01  +3.413e+01 -3.882e+01 
 0.075   0.100     1.649e+03  5.419e+01    1.613e+03    1.597e+03    1.601e+03    1.636e+03  +0.000e+00 -0.000e+00  +2.137e+02 -5.205e+00  +0.000e+00 -2.354e+01  +3.624e+01 -0.000e+00  +2.742e+02 -0.000e+00  +5.933e+00 -5.890e+00  +6.782e+00 -6.726e+00  +3.564e-01 -3.562e-01  +1.401e+01 -1.401e+01  +2.309e+01 -2.309e+01  +4.822e+01 -5.886e+01 
 0.100   0.125     2.457e+03  3.573e+01    2.406e+03    2.381e+03    2.388e+03    2.440e+03  +5.218e+01 -5.164e+01  +7.265e+00 -6.079e+00  +0.000e+00 -5.571e+00  +0.000e+00 -9.390e+01  +7.263e+01 -0.000e+00  +7.559e+00 -7.513e+00  +9.194e+00 -9.126e+00  +4.836e-01 -4.838e-01  +2.113e+01 -2.113e+01  +3.440e+01 -3.440e+01  +6.399e+01 -7.785e+01 
 0.125   0.150     2.656e+03  3.378e+01    2.600e+03    2.572e+03    2.588e+03    2.637e+03  +6.086e+01 -6.130e+01  +6.143e+00 -6.714e+00  +1.568e+01 -0.000e+00  +0.000e+00 -5.482e+01  +6.954e+01 -0.000e+00  +7.742e+00 -7.698e+00  +9.614e+00 -9.545e+00  +5.053e-01 -5.056e-01  +2.250e+01 -2.250e+01  +3.718e+01 -3.718e+01  +5.844e+01 -6.879e+01 
 0.150   0.175     2.641e+03  2.944e+01    2.582e+03    2.555e+03    2.577e+03    2.622e+03  +3.325e+01 -3.379e+01  +4.049e+00 -1.241e+01  +0.000e+00 -1.935e+01  +1.402e+02 -0.000e+00  +2.309e+02 -0.000e+00  +7.757e+00 -7.712e+00  +9.568e+00 -9.499e+00  +5.022e-01 -5.025e-01  +2.171e+01 -2.171e+01  +3.697e+01 -3.697e+01  +4.985e+01 -5.219e+01 
 0.175   0.200     2.555e+03  2.800e+01    2.486e+03    2.469e+03    2.491e+03    2.536e+03  +4.009e+01 -3.992e+01  +4.536e+00 -3.968e+00  +1.691e+00 -0.000e+00  +2.282e+02 -0.000e+00  +3.391e+02 -0.000e+00  +8.807e+00 -8.747e+00  +9.441e+00 -9.372e+00  +4.945e-01 -4.944e-01  +2.036e+01 -2.036e+01  +3.577e+01 -3.577e+01  +4.572e+01 -3.678e+01 
 0.200   0.225     2.583e+03  3.307e+01    2.509e+03    2.492e+03    2.522e+03    2.559e+03  +2.276e+01 -3.497e+01  +0.000e+00 -1.233e+01  +1.860e+01 -0.000e+00  +1.046e+02 -0.000e+00  +1.701e+02 -0.000e+00  +0.000e+00 -1.140e+01  +3.843e+00 -1.572e+01  +0.000e+00 -6.486e+00  +2.006e+01 -2.006e+01  +3.616e+01 -3.616e+01  +3.642e+01 -3.259e+01 
 0.225   0.250     2.365e+03  5.702e+01    2.295e+03    2.279e+03    2.308e+03    2.341e+03  +6.670e+01 -6.671e+01  +0.000e+00 -2.139e-01  +0.000e+00 -3.092e+01  +2.338e+02 -0.000e+00  +0.000e+00 -2.865e+01  +3.875e+00 -3.863e+00  +9.353e+00 -9.280e+00  +4.870e-01 -4.872e-01  +1.803e+01 -1.803e+01  +3.311e+01 -3.311e+01  +0.000e+00 -0.000e+00 
 0.250   0.275     2.216e+03  5.427e+01    2.150e+03    2.135e+03    2.165e+03    2.192e+03  +4.521e+01 -4.515e+01  +3.808e-01 -8.073e-01  +0.000e+00 -1.697e+01  +1.888e+02 -0.000e+00  +0.000e+00 -1.891e+01  +7.259e+00 -7.212e+00  +9.149e+00 -9.074e+00  +4.753e-01 -4.755e-01  +1.669e+01 -1.669e+01  +3.102e+01 -3.102e+01  +0.000e+00 -0.000e+00 
 0.275   0.300     2.002e+03  3.908e+01    1.939e+03    1.928e+03    1.956e+03    1.979e+03  +3.708e+01 -3.707e+01  +0.000e+00 -0.000e+00  +0.000e+00 -2.449e+01  +2.144e+02 -0.000e+00  +0.000e+00 -1.742e+01  +6.076e+00 -6.040e+00  +8.676e+00 -8.601e+00  +4.498e-01 -4.500e-01  +1.496e+01 -1.496e+01  +2.803e+01 -2.803e+01  +0.000e+00 -0.000e+00 
 0.300   0.325     1.772e+03  3.245e+01    1.717e+03    1.708e+03    1.733e+03    1.752e+03  +2.234e+01 -2.234e+01  +4.116e-01 -2.697e-01  +0.000e+00 -1.661e+01  +1.848e+02 -0.000e+00  +0.000e+00 -9.967e+00  +5.132e+00 -5.103e+00  +8.094e+00 -8.021e+00  +4.192e-01 -4.192e-01  +1.317e+01 -1.317e+01  +2.481e+01 -2.481e+01  +0.000e+00 -0.000e+00 
 0.325   0.350     1.653e+03  3.497e+01    1.600e+03    1.594e+03    1.614e+03    1.634e+03  +1.829e+01 -1.829e+01  +0.000e+00 -0.000e+00  +0.000e+00 -2.578e+01  +1.642e+02 -0.000e+00  +0.000e+00 -6.353e+00  +4.801e+00 -4.773e+00  +7.985e+00 -7.908e+00  +4.133e-01 -4.133e-01  +1.223e+01 -1.223e+01  +2.314e+01 -2.314e+01  +0.000e+00 -0.000e+00 
 0.350   0.375     1.512e+03  2.785e+01    1.464e+03    1.460e+03    1.479e+03    1.495e+03  +1.623e+01 -1.623e+01  +4.844e-02 -7.156e-02  +0.000e+00 -1.156e+01  +1.054e+02 -0.000e+00  +0.000e+00 -3.654e+00  +4.316e+00 -4.292e+00  +7.752e+00 -7.674e+00  +4.012e-01 -4.014e-01  +1.116e+01 -1.116e+01  +2.117e+01 -2.117e+01  +0.000e+00 -0.000e+00 
 0.375   0.400     1.274e+03  2.350e+01    1.234e+03    1.233e+03    1.247e+03    1.261e+03  +1.004e+01 -1.003e+01  +5.422e-02 -0.000e+00  +0.000e+00 -1.119e+01  +1.355e+02 -0.000e+00  +0.000e+00 -1.027e+00  +3.706e+00 -3.685e+00  +6.952e+00 -6.877e+00  +3.602e-01 -3.602e-01  +9.378e+00 -9.378e+00  +1.784e+01 -1.784e+01  +0.000e+00 -0.000e+00 
 0.400   0.425     1.105e+03  2.087e+01    1.069e+03    1.071e+03    1.083e+03    1.097e+03  +5.886e+00 -5.884e+00  +2.862e-01 -2.829e-01  +0.000e+00 -9.557e+00  +8.882e+01 -0.000e+00  +0.000e+00 -3.609e-01  +3.330e+00 -3.310e+00  +6.438e+00 -6.364e+00  +3.341e-01 -3.341e-01  +8.122e+00 -8.122e+00  +1.548e+01 -1.548e+01  +0.000e+00 -0.000e+00 
 0.425   0.450     1.042e+03  2.007e+01    1.011e+03    1.013e+03    1.022e+03    1.038e+03  +5.911e+00 -5.912e+00  +4.719e-01 -5.124e-01  +1.493e+00 -0.000e+00  +2.495e+01 -0.000e+00  +1.601e-01 -0.000e+00  +3.214e+00 -3.194e+00  +6.498e+00 -6.418e+00  +3.379e-01 -3.379e-01  +7.648e+00 -7.648e+00  +1.459e+01 -1.459e+01  +0.000e+00 -0.000e+00 
 0.450   0.475     9.340e+02  1.946e+01    9.049e+02    9.074e+02    9.136e+02    9.311e+02  +5.751e+00 -5.738e+00  +3.559e-01 -2.608e-01  +7.057e+00 -0.000e+00  +1.246e+01 -0.000e+00  +4.914e-02 -0.000e+00  +3.039e+00 -3.019e+00  +6.248e+00 -6.166e+00  +3.255e-01 -3.256e-01  +6.843e+00 -6.843e+00  +1.308e+01 -1.308e+01  +0.000e+00 -0.000e+00 
 0.475   0.500     7.253e+02  1.541e+01    7.018e+02    7.048e+02    7.094e+02    7.235e+02  +3.378e+00 -3.878e+00  +2.663e-01 -2.484e-01  +4.160e+00 -0.000e+00  +3.280e+01 -0.000e+00  +6.602e-02 -0.000e+00  +2.375e+00 -2.360e+00  +5.223e+00 -5.149e+00  +2.729e-01 -2.729e-01  +5.308e+00 -5.308e+00  +1.015e+01 -1.015e+01  +0.000e+00 -0.000e+00 
 0.500   0.525     6.019e+02  1.582e+01    5.840e+02    5.863e+02    5.890e+02    6.032e+02  +5.047e+00 -5.035e+00  +1.391e-01 -6.250e-02  +2.350e+00 -0.000e+00  +2.510e+01 -0.000e+00  +1.770e-02 -0.000e+00  +2.175e+00 -2.159e+00  +4.676e+00 -4.604e+00  +2.450e-01 -2.450e-01  +4.400e+00 -4.400e+00  +8.426e+00 -8.426e+00  +0.000e+00 -0.000e+00 
 0.525   0.550     5.441e+02  4.954e+00    5.290e+02    5.296e+02    5.330e+02    5.463e+02  +2.508e+00 -2.509e+00  +9.807e+01 -0.000e+00  +3.550e+00 -0.000e+00  +0.000e+00 -2.826e+00  +1.045e-01 -0.000e+00  +9.242e+00 -8.938e+00  +4.568e+00 -4.492e+00  +2.402e-01 -2.402e-01  +3.972e+00 -3.972e+00  +7.617e+00 -7.617e+00  +0.000e+00 -0.000e+00 
 0.550   0.575     4.523e+02  4.456e+00    4.397e+02    4.416e+02    4.433e+02    4.554e+02  +2.218e+00 -2.218e+00  +1.633e-02 -0.000e+00  +2.211e+00 -0.000e+00  +1.085e+00 -0.000e+00  +2.611e-01 -0.000e+00  +8.375e+00 -8.076e+00  +4.110e+00 -4.037e+00  +2.170e-01 -2.170e-01  +3.299e+00 -3.299e+00  +6.333e+00 -6.333e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     3.575e+02  3.764e+00    3.484e+02    3.497e+02    3.509e+02    3.615e+02  +1.294e+00 -1.296e+00  +0.000e+00 -0.000e+00  +1.606e+00 -0.000e+00  +3.100e+00 -0.000e+00  +3.412e-01 -0.000e+00  +7.230e+00 -6.949e+00  +3.522e+00 -3.454e+00  +1.867e-01 -1.867e-01  +2.603e+00 -2.603e+00  +5.005e+00 -5.005e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     2.958e+02  3.431e+00    2.883e+02    2.897e+02    2.897e+02    2.993e+02  +1.690e+00 -1.693e+00  +3.643e-02 -5.787e-02  +1.222e+00 -0.000e+00  +5.677e+00 -0.000e+00  +4.349e-01 -0.000e+00  +6.562e+00 -6.283e+00  +3.162e+00 -3.096e+00  +1.683e-01 -1.683e-01  +2.150e+00 -2.150e+00  +4.142e+00 -4.142e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     2.489e+02  3.135e+00    2.434e+02    2.442e+02    2.450e+02    2.537e+02  +9.378e-01 -9.399e-01  +0.000e+00 -1.875e-03  +6.263e-01 -0.000e+00  +0.000e+00 -2.822e-01  +5.171e-01 -0.000e+00  +6.074e+00 -5.791e+00  +2.889e+00 -2.824e+00  +1.544e-01 -1.544e-01  +1.806e+00 -1.806e+00  +3.485e+00 -3.485e+00  +0.000e+00 -0.000e+00 
 0.650   0.675     2.029e+02  2.769e+00    1.989e+02    1.991e+02    1.997e+02    2.071e+02  +1.220e+00 -1.219e+00  +4.707e-03 -0.000e+00  +6.177e-01 -0.000e+00  +0.000e+00 -2.932e+00  +3.856e-01 -0.000e+00  +5.477e+00 -5.197e+00  +2.564e+00 -2.501e+00  +1.374e-01 -1.374e-01  +1.470e+00 -1.470e+00  +2.841e+00 -2.841e+00  +0.000e+00 -0.000e+00 
 0.675   0.700     1.649e+02  1.087e+00    1.616e+02    1.615e+02    1.622e+02    1.685e+02  +5.628e-01 -5.632e-01  +2.318e-02 -3.324e-02  +4.919e-01 -0.000e+00  +0.000e+00 -3.469e+00  +7.502e-02 -0.000e+00  +4.945e+00 -4.665e+00  +2.272e+00 -2.211e+00  +1.222e-01 -1.222e-01  +1.191e+00 -1.191e+00  +2.309e+00 -2.309e+00  +0.000e+00 -0.000e+00 
 0.700   0.725     1.332e+02  9.292e-01    1.309e+02    1.305e+02    1.314e+02    1.368e+02  +3.312e-01 -2.656e-01  +2.373e-02 -1.293e-02  +9.511e-01 -0.000e+00  +0.000e+00 -1.869e+00  +1.411e-01 -0.000e+00  +4.471e+00 -4.190e+00  +2.006e+00 -1.948e+00  +1.082e-01 -1.082e-01  +9.605e-01 -9.605e-01  +1.865e+00 -1.865e+00  +0.000e+00 -0.000e+00 
 0.725   0.750     1.094e+02  1.854e+00    1.075e+02    1.074e+02    1.082e+02    1.126e+02  +1.934e-01 -1.943e-01  +3.007e-02 -2.700e-02  +7.906e-01 -0.000e+00  +0.000e+00 -1.959e+00  +3.530e-01 -0.000e+00  +4.137e+00 -3.846e+00  +1.809e+00 -1.751e+00  +9.772e-02 -9.772e-02  +7.867e-01 -7.867e-01  +1.531e+00 -1.531e+00  +0.000e+00 -0.000e+00 
 0.750   0.775     8.763e+01  1.637e+00    8.631e+01    8.632e+01    8.651e+01    9.074e+01  +4.309e-02 -2.795e-02  +1.010e-01 -8.632e-02  +7.827e-01 -0.000e+00  +0.000e+00 -8.709e-01  +4.624e-01 -0.000e+00  +3.778e+00 -3.478e+00  +1.596e+00 -1.540e+00  +8.638e-02 -8.637e-02  +6.291e-01 -6.291e-01  +1.227e+00 -1.227e+00  +0.000e+00 -0.000e+00 
 0.775   0.800     7.154e+01  6.460e-01    7.101e+01    7.063e+01    7.097e+01    7.448e+01  +9.608e-02 -9.897e-02  +5.098e-02 -5.376e-02  +7.378e-01 -0.000e+00  +0.000e+00 -1.131e+00  +7.865e-02 -0.000e+00  +3.549e+00 -3.228e+00  +1.440e+00 -1.385e+00  +7.801e-02 -7.801e-02  +5.124e-01 -5.124e-01  +1.001e+00 -1.001e+00  +0.000e+00 -0.000e+00 
 0.800   0.825     5.598e+01  5.604e-01    5.508e+01    5.491e+01    5.513e+01    5.819e+01  +2.601e-01 -2.404e-01  +1.904e-01 -1.654e-01  +7.652e-01 -0.000e+00  +0.000e+00 -1.473e+00  +9.518e-02 -0.000e+00  +3.244e+00 -2.907e+00  +1.253e+00 -1.199e+00  +6.781e-02 -6.781e-02  +4.001e-01 -4.001e-01  +7.837e-01 -7.837e-01  +0.000e+00 -0.000e+00 
 0.825   0.850     4.559e+01  4.933e-01    4.511e+01    4.509e+01    4.530e+01    4.783e+01  +3.263e-01 -3.231e-01  +1.620e-01 -1.564e-01  +1.032e+00 -0.000e+00  +0.000e+00 -6.061e-01  +2.045e-01 -0.000e+00  +3.143e+00 -2.762e+00  +1.142e+00 -1.088e+00  +6.172e-02 -6.172e-02  +3.251e-01 -3.251e-01  +6.382e-01 -6.382e-01  +0.000e+00 -0.000e+00 
 0.850   0.875     3.621e+01  7.729e-01    3.599e+01    3.605e+01    3.608e+01    3.809e+01  +4.003e-01 -4.062e-01  +1.714e-01 -1.732e-01  +4.348e-01 -0.000e+00  +0.000e+00 -1.402e+00  +3.312e-01 -0.000e+00  +3.041e+00 -2.604e+00  +1.025e+00 -9.698e-01  +5.522e-02 -5.522e-02  +2.579e-01 -2.579e-01  +5.070e-01 -5.070e-01  +0.000e+00 -0.000e+00 
 0.875   0.900     2.618e+01  3.408e-01    2.606e+01    2.608e+01    2.621e+01    2.789e+01  +3.536e-01 -3.401e-01  +1.661e-01 -0.000e+00  +3.699e-01 -0.000e+00  +0.000e+00 -7.455e-01  +1.112e-01 -0.000e+00  +2.765e+00 -2.283e+00  +8.455e-01 -7.942e-01  +4.537e-02 -4.537e-02  +1.862e-01 -1.862e-01  +3.665e-01 -3.665e-01  +0.000e+00 -0.000e+00 
 0.900   0.925     1.901e+01  2.773e-01    1.893e+01    1.880e+01    1.894e+01    1.993e+01  +2.338e-01 -2.264e-01  +3.893e-01 -1.011e-01  +3.082e-01 -0.000e+00  +1.154e-01 -0.000e+00  +2.611e-01 -0.000e+00  +2.603e+00 -2.043e+00  +7.118e-01 -6.622e-01  +3.792e-02 -3.792e-02  +1.350e-01 -1.350e-01  +2.661e-01 -2.661e-01  +0.000e+00 -0.000e+00 
 0.925   0.950     1.340e+01  1.955e-01    1.317e+01    1.310e+01    1.323e+01    1.415e+01  +2.152e-01 -2.216e-01  +1.424e-01 -1.477e-01  +4.230e-01 -0.000e+00  +1.534e-01 -0.000e+00  +4.337e-02 -0.000e+00  +2.497e+00 -1.819e+00  +6.036e-01 -5.537e-01  +3.170e-02 -3.170e-02  +9.498e-02 -9.498e-02  +1.876e-01 -1.876e-01  +0.000e+00 -0.000e+00 
 0.950   0.975     7.793e+00  1.750e-01    7.991e+00    8.162e+00    7.955e+00    8.218e+00  +1.420e-01 -3.080e-02  +9.501e-02 -0.000e+00  +4.296e-01 -0.000e+00  +0.000e+00 -1.136e-01  +7.206e-02 -0.000e+00  +2.348e+00 -1.465e+00  +4.776e-01 -4.255e-01  +2.459e-02 -2.459e-02  +5.530e-02 -5.530e-02  +1.091e-01 -1.091e-01  +0.000e+00 -0.000e+00 
 0.975   1.000     3.558e+00  2.303e-01    3.268e+00    3.367e+00    3.421e+00    3.991e+00  +0.000e+00 -2.460e+00  +0.000e+00 -2.507e+00  +1.576e+00 -0.000e+00  +4.058e-01 -0.000e+00  +2.025e-01 -0.000e+00  +1.908e+00 -9.206e-01  +2.859e-01 -2.463e-01  +1.428e-02 -1.428e-02  +2.530e-02 -2.530e-02  +4.981e-02 -4.981e-02  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_etapippimpiz_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the \eta\rightarrow \pi^{+}\pi^{-}\pi^{0} data.
#Branching Fraction used 0.227491 pm -0.002471 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     5.155e+02  3.080e+02    4.960e+02    5.056e+02    5.085e+02    4.877e+02  +4.420e+01 -0.000e+00  +4.420e+01 -0.000e+00  +3.816e-01 -0.000e+00  +0.000e+00 -1.250e-03  +0.000e+00 -1.759e+02  +1.088e+02 -7.649e+01  +5.967e+00 -5.832e+00  +2.934e-01 -2.934e-01  +1.714e+01 -1.714e+01  +7.218e+00 -7.218e+00  +8.667e+01 -1.743e+02 
 0.025   0.050     1.735e+03  5.127e+02    1.691e+03    2.067e+03    1.720e+03    1.692e+03  +1.864e+02 -0.000e+00  +1.864e+02 -0.000e+00  +0.000e+00 -3.139e+00  +0.000e+00 -0.000e+00  +2.983e+02 -0.000e+00  +4.341e+01 -4.134e+01  +8.225e+00 -8.147e+00  +4.078e-01 -4.077e-01  +5.373e+01 -5.373e+01  +2.429e+01 -2.429e+01  +2.828e+02 -5.707e+02 
 0.050   0.075     2.755e+03  8.873e+02    2.686e+03    2.701e+03    3.281e+03    2.735e+03  +1.141e+02 -0.000e+00  +1.144e+02 -0.000e+00  +0.000e+00 -1.760e+02  +0.000e+00 -0.000e+00  +0.000e+00 -2.400e+02  +3.840e+01 -3.736e+01  +9.199e+00 -9.138e+00  +4.594e-01 -4.594e-01  +8.309e+01 -8.309e+01  +3.856e+01 -3.856e+01  +4.030e+02 -8.170e+02 
 0.075   0.100     3.048e+03  3.582e+02    2.979e+03    2.984e+03    3.009e+03    3.065e+03  +1.218e+02 -1.280e+03  +1.220e+02 -0.000e+00  +4.262e+01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -3.076e+01  +3.095e+01 -3.033e+01  +8.814e+00 -8.764e+00  +4.456e-01 -4.459e-01  +8.919e+01 -8.919e+01  +4.267e+01 -4.267e+01  +3.702e+02 -7.426e+02 
 0.100   0.125     4.502e+03  3.036e+02    4.385e+03    4.411e+03    4.436e+03    4.517e+03  +1.074e+02 -0.000e+00  +1.029e+02 -0.000e+00  +0.000e+00 -1.171e+02  +0.000e+00 -0.000e+00  +0.000e+00 -3.830e+02  +3.117e+01 -3.074e+01  +1.251e+01 -1.244e+01  +6.431e-01 -6.434e-01  +1.250e+02 -1.250e+02  +6.302e+01 -6.302e+01  +4.380e+02 -8.410e+02 
 0.125   0.150     3.948e+03  1.938e+02    3.845e+03    3.863e+03    3.894e+03    3.933e+03  +1.049e+02 -0.000e+00  +7.566e+01 -0.000e+00  +0.000e+00 -5.270e+01  +0.000e+00 -0.000e+00  +0.000e+00 -3.608e+00  +2.172e+01 -2.149e+01  +1.123e+01 -1.116e+01  +5.847e-01 -5.844e-01  +1.044e+02 -1.044e+02  +5.527e+01 -5.527e+01  +3.049e+02 -5.422e+02 
 0.150   0.175     3.510e+03  1.061e+02    3.420e+03    3.430e+03    3.468e+03    3.486e+03  +1.280e+02 -0.000e+00  +7.829e+01 -0.000e+00  +0.000e+00 -3.780e+01  +0.000e+00 -0.000e+00  +6.977e+01 -0.000e+00  +1.626e+01 -1.611e+01  +1.056e+01 -1.050e+01  +5.550e-01 -5.550e-01  +8.963e+01 -8.963e+01  +4.914e+01 -4.914e+01  +2.150e+02 -3.454e+02 
 0.175   0.200     3.533e+03  8.731e+01    3.428e+03    3.454e+03    3.482e+03    3.507e+03  +1.408e+02 -3.375e+01  +6.802e+01 -0.000e+00  +0.000e+00 -2.124e+01  +0.000e+00 -0.000e+00  +0.000e+00 -1.084e+02  +1.400e+01 -1.389e+01  +1.144e+01 -1.136e+01  +6.047e-01 -6.047e-01  +8.813e+01 -8.813e+01  +4.946e+01 -4.946e+01  +1.721e+02 -2.449e+02 
 0.200   0.225     3.006e+03  6.188e+01    2.932e+03    2.940e+03    2.965e+03    2.981e+03  +1.095e+02 -3.617e+01  +4.736e+01 -0.000e+00  +0.000e+00 -3.061e+01  +0.000e+00 -0.000e+00  +2.909e+01 -0.000e+00  +1.107e+01 -1.098e+01  +1.053e+01 -1.046e+01  +5.594e-01 -5.594e-01  +7.386e+01 -7.386e+01  +4.208e+01 -4.208e+01  +1.166e+02 -1.435e+02 
 0.225   0.250     2.603e+03  4.846e+01    2.538e+03    2.547e+03    2.570e+03    2.576e+03  +8.480e+01 -3.379e+01  +3.312e+01 -0.000e+00  +0.000e+00 -2.468e+01  +0.000e+00 -0.000e+00  +8.588e+00 -0.000e+00  +8.765e+00 -8.707e+00  +9.886e+00 -9.812e+00  +5.273e-01 -5.273e-01  +6.340e+01 -6.340e+01  +3.644e+01 -3.644e+01  +9.557e+01 -8.287e+01 
 0.250   0.275     2.285e+03  3.560e+01    2.225e+03    2.236e+03    2.254e+03    2.257e+03  +8.557e+01 -4.626e+01  +2.691e+01 -0.000e+00  +0.000e+00 -1.215e+01  +0.000e+00 -0.000e+00  +3.705e+01 -0.000e+00  +1.234e+01 -1.221e+01  +9.405e+00 -9.328e+00  +5.033e-01 -5.033e-01  +5.534e+01 -5.534e+01  +3.198e+01 -3.198e+01  +9.214e+01 -4.592e+01 
 0.275   0.300     1.978e+03  2.803e+01    1.924e+03    1.929e+03    1.945e+03    1.955e+03  +6.374e+01 -3.674e+01  +2.064e+01 -0.000e+00  +0.000e+00 -1.278e+01  +0.000e+00 -0.000e+00  +0.000e+00 -2.856e+00  +5.913e+00 -5.878e+00  +8.823e+00 -8.745e+00  +4.734e-01 -4.734e-01  +4.776e+01 -4.776e+01  +2.769e+01 -2.769e+01  +8.197e+01 -2.881e+01 
 0.300   0.325     1.822e+03  2.436e+01    1.775e+03    1.775e+03    1.790e+03    1.805e+03  +5.475e+01 -3.433e+01  +1.761e+01 -0.000e+00  +0.000e+00 -1.439e+01  +0.000e+00 -0.000e+00  +0.000e+00 -4.040e+01  +5.293e+00 -5.263e+00  +8.799e+00 -8.715e+00  +4.736e-01 -4.736e-01  +4.391e+01 -4.391e+01  +2.551e+01 -2.551e+01  +7.462e+01 -2.146e+01 
 0.325   0.350     1.505e+03  2.258e+01    1.469e+03    1.469e+03    1.481e+03    1.488e+03  +4.134e+01 -2.558e+01  +1.551e+01 -0.000e+00  +0.000e+00 -1.187e+01  +0.000e+00 -0.000e+00  +0.000e+00 -2.190e+00  +4.917e+00 -4.885e+00  +7.870e+00 -7.788e+00  +4.245e-01 -4.247e-01  +3.623e+01 -3.623e+01  +2.107e+01 -2.107e+01  +5.929e+01 -1.437e+01 
 0.350   0.375     1.347e+03  2.393e+01    1.313e+03    1.314e+03    1.328e+03    1.343e+03  +9.461e+00 -4.959e+01  +0.000e+00 -2.657e+01  +0.000e+00 -2.998e+01  +0.000e+00 -2.641e+01  +0.000e+00 -1.848e+01  +0.000e+00 -3.010e+01  +0.000e+00 -3.380e+01  +0.000e+00 -2.681e+01  +3.240e+01 -3.240e+01  +1.886e+01 -1.886e+01  +2.283e+01 -3.663e+01 
 0.375   0.400     1.133e+03  1.792e+01    1.107e+03    1.106e+03    1.117e+03    1.131e+03  +5.551e+01 -4.499e+01  +1.348e+01 -3.341e+00  +1.163e-01 -0.000e+00  +0.000e+00 -2.581e+00  +1.272e+00 -0.000e+00  +4.330e+00 -4.297e+00  +6.949e+00 -6.864e+00  +3.763e-01 -3.763e-01  +2.724e+01 -2.724e+01  +1.587e+01 -1.587e+01  +0.000e+00 -0.000e+00 
 0.400   0.425     9.996e+02  1.413e+01    9.731e+02    9.729e+02    9.782e+02    9.963e+02  +4.344e+01 -3.447e+01  +1.169e+01 -2.893e+00  +0.000e+00 -3.570e+00  +0.000e+00 -8.794e-01  +0.000e+00 -8.992e+00  +3.563e+00 -3.537e+00  +6.642e+00 -6.555e+00  +3.602e-01 -3.602e-01  +2.403e+01 -2.403e+01  +1.400e+01 -1.400e+01  +0.000e+00 -0.000e+00 
 0.425   0.450     8.649e+02  1.138e+01    8.435e+02    8.408e+02    8.470e+02    8.702e+02  +3.206e+01 -2.370e+01  +1.210e+01 -3.398e+00  +0.000e+00 -4.470e+00  +0.000e+00 -5.870e+00  +0.000e+00 -2.893e+00  +2.973e+00 -2.953e+00  +6.229e+00 -6.140e+00  +3.384e-01 -3.384e-01  +2.078e+01 -2.078e+01  +1.211e+01 -1.211e+01  +0.000e+00 -0.000e+00 
 0.450   0.475     7.368e+02  9.400e+00    7.192e+02    7.192e+02    7.222e+02    7.473e+02  +2.460e+01 -1.842e+01  +9.967e+00 -3.913e+00  +0.000e+00 -4.174e+00  +0.000e+00 -3.300e+00  +0.000e+00 -4.920e+00  +2.500e+00 -2.483e+00  +5.763e+00 -5.674e+00  +3.136e-01 -3.135e-01  +1.770e+01 -1.770e+01  +1.032e+01 -1.032e+01  +0.000e+00 -0.000e+00 
 0.475   0.500     6.350e+02  7.808e+00    6.200e+02    6.190e+02    6.191e+02    6.442e+02  +1.945e+01 -1.337e+01  +9.321e+00 -2.969e+00  +0.000e+00 -3.385e+00  +0.000e+00 -8.190e-01  +1.470e+00 -0.000e+00  +2.165e+00 -2.151e+00  +5.397e+00 -5.306e+00  +2.940e-01 -2.940e-01  +1.525e+01 -1.525e+01  +8.890e+00 -8.890e+00  +0.000e+00 -0.000e+00 
 0.500   0.525     5.545e+02  6.695e+00    5.423e+02    5.424e+02    5.419e+02    5.629e+02  +1.582e+01 -1.118e+01  +8.527e+00 -3.845e+00  +0.000e+00 -2.838e+00  +0.000e+00 -1.323e+00  +1.137e+00 -0.000e+00  +1.928e+00 -1.915e+00  +5.124e+00 -5.031e+00  +2.797e-01 -2.797e-01  +1.332e+01 -1.332e+01  +7.763e+00 -7.763e+00  +0.000e+00 -0.000e+00 
 0.525   0.550     4.658e+02  2.045e+00    4.542e+02    4.539e+02    4.535e+02    4.726e+02  +1.133e+01 -7.200e+00  +4.089e+00 -0.000e+00  +0.000e+00 -2.141e+00  +0.000e+00 -9.827e-01  +1.274e+01 -0.000e+00  +1.695e+00 -1.682e+00  +4.685e+00 -4.593e+00  +2.562e-01 -2.562e-01  +1.119e+01 -1.119e+01  +6.521e+00 -6.521e+00  +0.000e+00 -0.000e+00 
 0.550   0.575     3.916e+02  1.760e+00    3.807e+02    3.827e+02    3.824e+02    3.990e+02  +8.848e+00 -5.679e+00  +3.522e+00 -3.291e-01  +0.000e+00 -2.368e+00  +0.000e+00 -8.681e-01  +1.214e+01 -0.000e+00  +1.502e+00 -1.491e+00  +4.290e+00 -4.198e+00  +2.350e-01 -2.350e-01  +9.401e+00 -9.401e+00  +5.482e+00 -5.482e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     3.278e+02  1.506e+00    3.213e+02    3.210e+02    3.209e+02    3.369e+02  +6.743e+00 -3.901e+00  +3.246e+00 -3.452e-01  +0.000e+00 -1.035e+00  +0.000e+00 -4.887e-01  +8.842e+00 -0.000e+00  +1.335e+00 -1.324e+00  +3.912e+00 -3.820e+00  +2.147e-01 -2.147e-01  +7.870e+00 -7.870e+00  +4.590e+00 -4.590e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     2.796e+02  1.316e+00    2.744e+02    2.741e+02    2.721e+02    2.873e+02  +5.319e+00 -3.079e+00  +2.840e+00 -5.982e-01  +0.000e+00 -2.602e-01  +0.000e+00 -5.793e-01  +8.530e+00 -0.000e+00  +1.228e+00 -1.217e+00  +3.637e+00 -3.545e+00  +2.000e-01 -2.000e-01  +6.713e+00 -6.713e+00  +3.915e+00 -3.915e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     2.296e+02  1.145e+00    2.264e+02    2.259e+02    2.251e+02    2.381e+02  +4.164e+00 -2.377e+00  +2.550e+00 -7.142e-01  +0.000e+00 -1.789e-02  +0.000e+00 -7.553e-02  +6.514e+00 -0.000e+00  +1.097e+00 -1.086e+00  +3.259e+00 -3.169e+00  +1.795e-01 -1.794e-01  +5.510e+00 -5.510e+00  +3.214e+00 -3.214e+00  +0.000e+00 -0.000e+00 
 0.650   0.675     1.985e+02  8.781e-01    1.947e+02    1.947e+02    1.959e+02    2.074e+02  +3.278e+00 -2.229e+00  +2.207e+00 -1.143e+00  +5.239e+00 -0.000e+00  +0.000e+00 -8.404e+00  +0.000e+00 -1.532e+00  +8.941e-01 -8.861e-01  +3.080e+00 -2.988e+00  +1.698e-01 -1.698e-01  +4.765e+00 -4.765e+00  +2.779e+00 -2.779e+00  +0.000e+00 -0.000e+00 
 0.675   0.700     1.663e+02  7.845e-01    1.634e+02    1.648e+02    1.634e+02    1.721e+02  +2.777e+00 -1.852e+00  +2.084e+00 -1.145e+00  +5.542e+00 -0.000e+00  +0.000e+00 -8.900e+00  +0.000e+00 -1.848e+00  +8.419e-01 -8.334e-01  +2.820e+00 -2.727e+00  +1.556e-01 -1.556e-01  +3.991e+00 -3.991e+00  +2.328e+00 -2.328e+00  +0.000e+00 -0.000e+00 
 0.700   0.725     1.349e+02  6.899e-01    1.327e+02    1.337e+02    1.324e+02    1.407e+02  +2.367e+00 -1.590e+00  +1.922e+00 -1.128e+00  +3.649e+00 -0.000e+00  +0.000e+00 -4.876e+00  +9.563e-01 -0.000e+00  +7.605e-01 -7.520e-01  +2.507e+00 -2.417e+00  +1.383e-01 -1.383e-01  +3.238e+00 -3.238e+00  +1.889e+00 -1.889e+00  +0.000e+00 -0.000e+00 
 0.725   0.750     1.095e+02  6.140e-01    1.083e+02    1.078e+02    1.075e+02    1.146e+02  +1.997e+00 -1.404e+00  +1.720e+00 -1.123e+00  +3.140e+00 -0.000e+00  +0.000e+00 -4.706e+00  +0.000e+00 -1.037e+00  +7.067e-01 -6.977e-01  +2.230e+00 -2.143e+00  +1.231e-01 -1.231e-01  +2.627e+00 -2.627e+00  +1.532e+00 -1.532e+00  +0.000e+00 -0.000e+00 
 0.750   0.775     8.939e+01  5.494e-01    8.814e+01    8.817e+01    8.964e+01    9.259e+01  +1.731e+00 -1.283e+00  +1.576e+00 -1.128e+00  +2.269e+00 -0.000e+00  +0.000e+00 -3.868e+00  +0.000e+00 -2.246e-01  +6.624e-01 -6.527e-01  +2.008e+00 -1.921e+00  +1.106e-01 -1.106e-01  +2.145e+00 -2.145e+00  +1.251e+00 -1.251e+00  +0.000e+00 -0.000e+00 
 0.775   0.800     7.182e+01  4.911e-01    7.080e+01    7.090e+01    7.109e+01    7.513e+01  +1.592e+00 -1.171e+00  +1.497e+00 -1.075e+00  +2.310e+00 -0.000e+00  +0.000e+00 -3.476e+00  +0.000e+00 -1.220e+00  +6.238e-01 -6.132e-01  +1.787e+00 -1.702e+00  +9.816e-02 -9.817e-02  +1.724e+00 -1.724e+00  +1.005e+00 -1.005e+00  +0.000e+00 -0.000e+00 
 0.800   0.825     5.566e+01  4.295e-01    5.510e+01    5.523e+01    5.466e+01    5.870e+01  +1.458e+00 -1.064e+00  +1.413e+00 -1.017e+00  +1.572e+00 -0.000e+00  +0.000e+00 -2.335e+00  +1.011e+00 -0.000e+00  +5.652e-01 -5.540e-01  +1.537e+00 -1.457e+00  +8.427e-02 -8.427e-02  +1.336e+00 -1.336e+00  +7.793e-01 -7.793e-01  +0.000e+00 -0.000e+00 
 0.825   0.850     4.199e+01  3.701e-01    4.159e+01    4.206e+01    4.166e+01    4.340e+01  +1.279e+00 -9.898e-01  +1.256e+00 -9.660e-01  +1.292e+00 -0.000e+00  +3.129e+00 -0.000e+00  +5.293e+00 -0.000e+00  +5.065e-01 -4.946e-01  +1.302e+00 -1.226e+00  +7.097e-02 -7.097e-02  +1.008e+00 -1.008e+00  +5.879e-01 -5.879e-01  +0.000e+00 -0.000e+00 
 0.850   0.875     3.177e+01  3.313e-01    3.185e+01    3.144e+01    3.125e+01    3.172e+01  +1.178e+00 -9.320e-01  +1.166e+00 -9.198e-01  +6.523e-01 -0.000e+00  +2.029e+00 -0.000e+00  +3.666e+00 -0.000e+00  +4.735e-01 -4.598e-01  +1.117e+00 -1.044e+00  +6.057e-02 -6.057e-02  +7.626e-01 -7.626e-01  +4.448e-01 -4.448e-01  +0.000e+00 -0.000e+00 
 0.875   0.900     2.261e+01  2.870e-01    2.251e+01    2.252e+01    2.230e+01    2.488e+01  +1.066e+00 -8.694e-01  +1.061e+00 -8.645e-01  +7.088e-01 -0.000e+00  +1.872e+00 -0.000e+00  +3.365e+00 -0.000e+00  +4.347e-01 -4.186e-01  +9.151e-01 -8.466e-01  +4.926e-02 -4.926e-02  +5.427e-01 -5.427e-01  +3.166e-01 -3.166e-01  +0.000e+00 -0.000e+00 
 0.900   0.925     1.538e+01  2.506e-01    1.542e+01    1.524e+01    1.510e+01    1.593e+01  +9.621e-01 -7.931e-01  +9.589e-01 -7.892e-01  +4.158e-01 -0.000e+00  +1.081e+00 -0.000e+00  +2.270e+00 -0.000e+00  +3.933e-01 -3.742e-01  +7.302e-01 -6.669e-01  +3.892e-02 -3.892e-02  +3.691e-01 -3.691e-01  +2.153e-01 -2.153e-01  +0.000e+00 -0.000e+00 
 0.925   0.950     8.867e+00  2.037e-01    8.731e+00    9.079e+00    8.898e+00    8.922e+00  +7.706e-01 -6.215e-01  +7.702e-01 -6.208e-01  +1.736e-01 -0.000e+00  +8.153e-01 -0.000e+00  +1.680e+00 -0.000e+00  +3.336e-01 -3.102e-01  +5.076e-01 -4.555e-01  +2.667e-02 -2.668e-02  +2.128e-01 -2.128e-01  +1.241e-01 -1.241e-01  +0.000e+00 -0.000e+00 
 0.950   0.975     4.890e+00  1.919e-01    5.034e+00    5.087e+00    5.398e+00    4.983e+00  +5.760e-01 -5.804e-01  +5.759e-01 -5.803e-01  +2.598e-01 -0.000e+00  +4.385e-01 -0.000e+00  +5.622e-01 -0.000e+00  +3.669e-01 -3.190e-01  +3.842e-01 -3.320e-01  +1.976e-02 -1.976e-02  +1.174e-01 -1.174e-01  +6.847e-02 -6.847e-02  +0.000e+00 -0.000e+00 
 0.975   1.000     2.621e+00  3.859e-01    2.412e+00    2.476e+00    2.374e+00    2.854e+00  +7.331e-01 -4.568e-01  +7.398e-01 -4.744e-01  +0.000e+00 -4.183e-01  +7.701e-01 -0.000e+00  +8.325e-01 -0.000e+00  +9.492e-01 -5.505e-01  +2.871e-01 -2.355e-01  +1.416e-02 -1.416e-02  +6.292e-02 -6.292e-02  +3.670e-02 -3.670e-02  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_f0980pippim_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the f_{0}(980)\rightarrow \pi\pi data.
#Branching Fraction used 0.520000 pm 0.000000 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     1.136e+01  3.311e+00    1.005e+01    1.117e+01    8.946e+00    1.124e+01  +1.218e+00 -1.229e+00  +7.452e-02 -9.272e-02  +1.974e-01 -0.000e+00  +0.000e+00 -0.000e+00  +6.152e+00 -0.000e+00  +1.089e+00 -9.134e-01  +1.415e+00 -1.133e+00  +4.699e-02 -4.699e-02  +7.951e-02 -7.951e-02  +1.590e-01 -1.590e-01  +7.757e-01 -1.609e-02 
 0.025   0.050     5.829e+01  9.087e+00    4.810e+01    5.613e+01    4.759e+01    5.716e+01  +3.799e+00 -3.790e+00  +0.000e+00 -2.375e-01  +1.630e-01 -0.000e+00  +0.000e+00 -0.000e+00  +7.664e+00 -0.000e+00  +2.210e+00 -2.054e+00  +2.687e+00 -2.460e+00  +9.605e-02 -9.605e-02  +4.080e-01 -4.080e-01  +8.160e-01 -8.160e-01  +3.837e+00 -1.362e-01 
 0.050   0.075     1.447e+02  1.428e+01    1.204e+02    1.407e+02    1.224e+02    1.424e+02  +7.108e+00 -7.086e+00  +6.529e-01 -4.898e-01  +2.446e-01 -0.000e+00  +0.000e+00 -0.000e+00  +3.036e+01 -0.000e+00  +4.213e+00 -3.981e+00  +4.376e+00 -4.126e+00  +1.590e-01 -1.590e-01  +1.013e+00 -1.013e+00  +2.026e+00 -2.026e+00  +8.847e+00 -5.122e-01 
 0.075   0.100     1.878e+02  1.665e+01    1.647e+02    1.828e+02    1.664e+02    1.855e+02  +6.340e+00 -6.290e+00  +4.958e-01 -3.776e-01  +2.344e-01 -0.000e+00  +0.000e+00 -0.000e+00  +4.256e+01 -0.000e+00  +4.552e+00 -4.342e+00  +4.591e+00 -4.377e+00  +1.680e-01 -1.680e-01  +1.315e+00 -1.315e+00  +2.629e+00 -2.629e+00  +9.837e+00 -8.972e-01 
 0.100   0.125     2.201e+02  1.921e+01    1.997e+02    2.137e+02    2.053e+02    2.173e+02  +4.145e+00 -4.035e+00  +9.517e-01 -4.527e-01  +3.015e-01 -0.000e+00  +0.000e+00 -0.000e+00  +6.880e+01 -0.000e+00  +5.325e+00 -5.079e+00  +4.847e+00 -4.643e+00  +1.780e-01 -1.780e-01  +1.543e+00 -1.543e+00  +3.082e+00 -3.082e+00  +9.242e+00 -1.286e+00 
 0.125   0.150     2.317e+02  1.977e+01    2.233e+02    2.264e+02    2.265e+02    2.301e+02  +3.906e+00 -4.225e+00  +0.000e+00 -1.037e+00  +2.526e-01 -0.000e+00  +0.000e+00 -0.000e+00  +3.743e+01 -0.000e+00  +5.546e+00 -5.293e+00  +4.884e+00 -4.686e+00  +1.796e-01 -1.796e-01  +1.641e+00 -1.641e+00  +3.244e+00 -3.244e+00  +7.484e+00 -1.535e+00 
 0.150   0.175     2.432e+02  2.093e+01    2.432e+02    2.378e+02    2.455e+02    2.421e+02  +5.875e+00 -6.085e+00  +0.000e+00 -4.041e-01  +3.589e-01 -0.000e+00  +0.000e+00 -0.000e+00  +4.539e+01 -0.000e+00  +6.279e+00 -5.971e+00  +5.086e+00 -4.882e+00  +1.869e-01 -1.869e-01  +1.756e+00 -1.756e+00  +3.405e+00 -3.405e+00  +5.868e+00 -1.732e+00 
 0.175   0.200     2.126e+02  2.040e+01    2.182e+02    2.057e+02    2.208e+02    2.098e+02  +4.770e+00 -4.259e+00  +3.834e-01 -0.000e+00  +3.531e-01 -0.000e+00  +0.000e+00 -0.000e+00  +6.162e+01 -0.000e+00  +5.195e+00 -4.953e+00  +4.496e+00 -4.313e+00  +1.648e-01 -1.648e-01  +1.571e+00 -1.571e+00  +2.976e+00 -2.976e+00  +3.750e+00 -1.587e+00 
 0.200   0.225     1.851e+02  2.214e+01    1.917e+02    1.794e+02    1.950e+02    1.828e+02  +0.000e+00 -3.064e+01  +0.000e+00 -2.795e+01  +0.000e+00 -2.782e+01  +0.000e+00 -2.821e+01  +2.771e+01 -0.000e+00  +0.000e+00 -3.187e+01  +0.000e+00 -3.146e+01  +0.000e+00 -2.834e+01  +1.400e+00 -1.400e+00  +2.592e+00 -2.592e+00  +0.000e+00 -2.980e+01 
 0.225   0.250     1.882e+02  2.069e+01    1.989e+02    1.830e+02    2.000e+02    1.856e+02  +3.780e+00 -3.785e+00  +7.264e-02 -2.439e-01  +1.090e+00 -0.000e+00  +0.000e+00 -0.000e+00  +7.272e+01 -0.000e+00  +5.434e+00 -5.137e+00  +4.184e+00 -4.006e+00  +1.525e-01 -1.525e-01  +1.445e+00 -1.445e+00  +2.635e+00 -2.635e+00  +0.000e+00 -0.000e+00 
 0.250   0.275     2.038e+02  1.755e+01    2.180e+02    1.986e+02    2.215e+02    2.008e+02  +4.397e+00 -4.379e+00  +1.031e-01 -2.301e-01  +7.987e-01 -0.000e+00  +0.000e+00 -0.000e+00  +7.441e+01 -0.000e+00  +5.186e+00 -4.935e+00  +4.675e+00 -4.470e+00  +1.700e-01 -1.700e-01  +1.572e+00 -1.572e+00  +2.853e+00 -2.853e+00  +0.000e+00 -0.000e+00 
 0.275   0.300     1.458e+02  1.468e+01    1.577e+02    1.411e+02    1.593e+02    1.435e+02  +6.412e+00 -6.407e+00  +1.497e-01 -8.733e-02  +6.403e-01 -0.000e+00  +0.000e+00 -0.000e+00  +3.770e+01 -0.000e+00  +3.434e+00 -3.280e+00  +3.460e+00 -3.303e+00  +1.255e-01 -1.255e-01  +1.122e+00 -1.122e+00  +2.041e+00 -2.041e+00  +0.000e+00 -0.000e+00 
 0.300   0.325     1.592e+02  1.404e+01    1.736e+02    1.541e+02    1.742e+02    1.575e+02  +2.092e+00 -2.094e+00  +3.201e-01 -3.141e-01  +5.346e-01 -0.000e+00  +0.000e+00 -0.000e+00  +3.362e+01 -0.000e+00  +3.642e+00 -3.483e+00  +3.919e+00 -3.735e+00  +1.418e-01 -1.418e-01  +1.219e+00 -1.219e+00  +2.228e+00 -2.228e+00  +0.000e+00 -0.000e+00 
 0.325   0.350     1.258e+02  1.273e+01    1.370e+02    1.217e+02    1.385e+02    1.243e+02  +1.603e+00 -1.626e+00  +0.000e+00 -5.849e-02  +6.632e-01 -0.000e+00  +0.000e+00 -0.000e+00  +7.481e+01 -0.000e+00  +2.852e+00 -2.728e+00  +3.220e+00 -3.063e+00  +1.161e-01 -1.161e-01  +9.562e-01 -9.562e-01  +1.761e+00 -1.761e+00  +0.000e+00 -0.000e+00 
 0.350   0.375     1.241e+02  1.066e+01    1.355e+02    1.195e+02    1.353e+02    1.222e+02  +2.530e+00 -2.531e+00  +3.322e-01 -3.422e-01  +7.080e-01 -0.000e+00  +0.000e+00 -0.000e+00  +5.994e+01 -0.000e+00  +2.568e+00 -2.466e+00  +3.307e+00 -3.140e+00  +1.190e-01 -1.190e-01  +9.371e-01 -9.371e-01  +1.738e+00 -1.738e+00  +0.000e+00 -0.000e+00 
 0.375   0.400     1.210e+02  1.009e+01    1.333e+02    1.172e+02    1.336e+02    1.191e+02  +0.000e+00 -0.000e+00  +2.270e-01 -2.896e-01  +6.558e-01 -0.000e+00  +0.000e+00 -0.000e+00  +2.973e+01 -0.000e+00  +2.448e+00 -2.353e+00  +3.371e+00 -3.193e+00  +1.209e-01 -1.209e-01  +9.074e-01 -9.074e-01  +1.694e+00 -1.694e+00  +0.000e+00 -0.000e+00 
 0.400   0.425     9.639e+01  9.217e+00    1.059e+02    9.452e+01    1.071e+02    9.475e+01  +1.969e+00 -1.963e+00  +0.000e+00 -0.000e+00  +4.552e-01 -0.000e+00  +0.000e+00 -0.000e+00  +2.423e+01 -0.000e+00  +1.911e+00 -1.838e+00  +2.811e+00 -2.656e+00  +1.006e-01 -1.006e-01  +7.184e-01 -7.184e-01  +1.349e+00 -1.349e+00  +0.000e+00 -0.000e+00 
 0.425   0.450     9.188e+01  8.079e+00    1.005e+02    8.899e+01    1.019e+02    9.031e+01  +9.368e-01 -9.395e-01  +3.030e-01 -2.936e-01  +5.686e-01 -0.000e+00  +0.000e+00 -0.000e+00  +3.427e+01 -0.000e+00  +1.777e+00 -1.711e+00  +2.820e+00 -2.657e+00  +1.006e-01 -1.006e-01  +6.814e-01 -6.814e-01  +1.286e+00 -1.286e+00  +0.000e+00 -0.000e+00 
 0.450   0.475     7.977e+01  7.445e+00    8.812e+01    7.789e+01    8.904e+01    7.913e+01  +1.365e+00 -1.370e+00  +1.264e-01 -2.066e-01  +6.367e-01 -0.000e+00  +0.000e+00 -0.000e+00  +4.406e+01 -0.000e+00  +1.546e+00 -1.488e+00  +2.583e+00 -2.426e+00  +9.210e-02 -9.210e-02  +5.890e-01 -5.890e-01  +1.117e+00 -1.117e+00  +0.000e+00 -0.000e+00 
 0.475   0.500     5.802e+01  6.272e+00    6.426e+01    5.630e+01    6.428e+01    5.793e+01  +0.000e+00 -0.000e+00  +1.542e-01 -1.503e-01  +4.541e-01 -0.000e+00  +0.000e+00 -0.000e+00  +2.403e+01 -0.000e+00  +1.072e+00 -1.034e+00  +1.995e+00 -1.867e+00  +7.100e-02 -7.100e-02  +4.268e-01 -4.268e-01  +8.123e-01 -8.123e-01  +0.000e+00 -0.000e+00 
 0.500   0.525     5.935e+01  5.963e+00    6.549e+01    5.780e+01    6.612e+01    5.876e+01  +0.000e+00 -0.000e+00  +3.094e-01 -3.782e-01  +5.692e-01 -0.000e+00  +0.000e+00 -0.000e+00  +2.050e+01 -0.000e+00  +1.173e+00 -1.128e+00  +2.178e+00 -2.029e+00  +7.739e-02 -7.738e-02  +4.352e-01 -4.352e-01  +8.309e-01 -8.309e-01  +0.000e+00 -0.000e+00 
 0.525   0.550     5.390e+01  1.969e+00    6.010e+01    5.232e+01    6.096e+01    5.356e+01  +4.024e-01 -4.027e-01  +0.000e+00 -2.290e-03  +1.522e-01 -0.000e+00  +1.643e-02 -0.000e+00  +2.312e+01 -0.000e+00  +2.893e+00 -2.613e+00  +2.117e+00 -1.963e+00  +7.518e-02 -7.518e-02  +3.942e-01 -3.942e-01  +7.547e-01 -7.547e-01  +0.000e+00 -0.000e+00 
 0.550   0.575     4.259e+01  1.738e+00    4.771e+01    4.149e+01    4.822e+01    4.253e+01  +1.942e-01 -1.938e-01  +3.106e-02 -2.919e-02  +1.219e-01 -0.000e+00  +1.801e-02 -0.000e+00  +1.313e+01 -0.000e+00  +2.458e+00 -2.203e+00  +1.800e+00 -1.660e+00  +6.388e-02 -6.388e-02  +3.107e-01 -3.107e-01  +5.963e-01 -5.963e-01  +0.000e+00 -0.000e+00 
 0.575   0.600     3.977e+01  1.577e+00    4.456e+01    3.907e+01    4.565e+01    4.007e+01  +1.968e-01 -1.967e-01  +0.000e+00 -0.000e+00  +1.490e-01 -0.000e+00  +1.519e-02 -0.000e+00  +1.666e+01 -0.000e+00  +2.482e+00 -2.207e+00  +1.812e+00 -1.661e+00  +6.434e-02 -6.434e-02  +2.896e-01 -2.896e-01  +5.568e-01 -5.568e-01  +0.000e+00 -0.000e+00 
 0.600   0.625     3.579e+01  1.403e+00    4.129e+01    3.531e+01    4.147e+01    3.628e+01  +3.598e-01 -3.590e-01  +3.023e-02 -2.791e-02  +1.079e-01 -0.000e+00  +1.254e-02 -0.000e+00  +7.227e+00 -0.000e+00  +2.426e+00 -2.136e+00  +1.768e+00 -1.609e+00  +6.284e-02 -6.284e-02  +2.604e-01 -2.604e-01  +5.011e-01 -5.011e-01  +0.000e+00 -0.000e+00 
 0.625   0.650     2.891e+01  1.223e+00    3.277e+01    2.805e+01    3.299e+01    2.896e+01  +2.791e-01 -2.778e-01  +2.001e-02 -1.943e-02  +1.372e-01 -0.000e+00  +1.334e-02 -0.000e+00  +1.128e+01 -0.000e+00  +2.149e+00 -1.871e+00  +1.554e+00 -1.403e+00  +5.524e-02 -5.524e-02  +2.099e-01 -2.099e-01  +4.047e-01 -4.047e-01  +0.000e+00 -0.000e+00 
 0.650   0.675     2.482e+01  1.102e+00    2.841e+01    2.426e+01    2.907e+01    2.522e+01  +1.572e-01 -1.574e-01  +1.460e-02 -1.772e-02  +1.316e-01 -0.000e+00  +1.098e-02 -0.000e+00  +8.540e+00 -0.000e+00  +2.029e+00 -1.744e+00  +1.457e+00 -1.304e+00  +5.187e-02 -5.187e-02  +1.799e-01 -1.799e-01  +3.475e-01 -3.475e-01  +0.000e+00 -0.000e+00 
 0.675   0.700     2.012e+01  9.314e-01    2.318e+01    1.958e+01    2.372e+01    2.093e+01  +1.004e-02 -9.542e-03  +0.000e+00 -0.000e+00  +1.251e-01 -0.000e+00  +1.091e-02 -0.000e+00  +7.971e+00 -0.000e+00  +1.828e+00 -1.547e+00  +1.297e+00 -1.149e+00  +4.621e-02 -4.621e-02  +1.458e-01 -1.458e-01  +2.817e-01 -2.817e-01  +0.000e+00 -0.000e+00 
 0.700   0.725     1.646e+01  8.067e-01    1.937e+01    1.600e+01    1.921e+01    1.694e+01  +5.618e-02 -5.601e-02  +1.364e-02 -1.510e-02  +1.202e-01 -0.000e+00  +1.185e-02 -0.000e+00  +5.199e+00 -0.000e+00  +1.678e+00 -1.394e+00  +1.170e+00 -1.025e+00  +4.177e-02 -4.177e-02  +1.192e-01 -1.192e-01  +2.305e-01 -2.305e-01  +0.000e+00 -0.000e+00 
 0.725   0.750     1.355e+01  7.195e-01    1.638e+01    1.335e+01    1.593e+01    1.408e+01  +3.523e-02 -3.386e-02  +1.258e-02 -5.603e-03  +9.678e-02 -0.000e+00  +9.486e-03 -0.000e+00  +3.466e+00 -0.000e+00  +1.559e+00 -1.267e+00  +1.069e+00 -9.234e-01  +3.817e-02 -3.817e-02  +9.807e-02 -9.807e-02  +1.897e-01 -1.897e-01  +0.000e+00 -0.000e+00 
 0.750   0.775     1.013e+01  6.314e-01    1.208e+01    9.794e+00    1.178e+01    1.070e+01  +1.993e-02 -1.904e-02  +0.000e+00 -0.000e+00  +8.409e-02 -0.000e+00  +1.021e-02 -0.000e+00  +4.624e+00 -0.000e+00  +1.332e+00 -1.055e+00  +8.867e-01 -7.546e-01  +3.163e-02 -3.163e-02  +7.323e-02 -7.323e-02  +1.419e-01 -1.419e-01  +0.000e+00 -0.000e+00 
 0.775   0.800     8.154e+00  5.379e-01    9.795e+00    7.994e+00    9.858e+00    8.527e+00  +4.286e-02 -4.352e-02  +2.900e-02 -3.074e-02  +9.749e-02 -0.000e+00  +1.118e-02 -0.000e+00  +2.086e+00 -0.000e+00  +1.239e+00 -9.502e-01  +7.950e-01 -6.652e-01  +2.823e-02 -2.823e-02  +5.893e-02 -5.893e-02  +1.141e-01 -1.141e-01  +0.000e+00 -0.000e+00 
 0.800   0.825     6.762e+00  4.517e-01    8.279e+00    6.624e+00    8.051e+00    7.197e+00  +1.546e-02 -1.523e-02  +0.000e+00 -0.000e+00  +7.305e-02 -0.000e+00  +1.376e-02 -0.000e+00  +3.775e-01 -0.000e+00  +1.204e+00 -8.878e-01  +7.367e-01 -6.049e-01  +2.596e-02 -2.597e-02  +4.884e-02 -4.884e-02  +9.467e-02 -9.467e-02  +0.000e+00 -0.000e+00 
 0.825   0.850     4.877e+00  4.049e-01    6.114e+00    4.757e+00    5.449e+00    5.379e+00  +2.287e-02 -2.627e-02  +0.000e+00 -0.000e+00  +7.770e-02 -0.000e+00  +7.039e-03 -0.000e+00  +1.898e+00 -0.000e+00  +1.040e+00 -7.291e-01  +5.972e-01 -4.797e-01  +2.079e-02 -2.079e-02  +3.521e-02 -3.521e-02  +6.828e-02 -6.828e-02  +0.000e+00 -0.000e+00 
 0.850   0.875     3.646e+00  3.466e-01    4.089e+00    3.590e+00    4.603e+00    4.130e+00  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +6.973e-02 -0.000e+00  +9.887e-03 -0.000e+00  +1.768e+00 -0.000e+00  +9.613e-01 -6.294e-01  +5.088e-01 -3.978e-01  +1.745e-02 -1.745e-02  +2.631e-02 -2.631e-02  +5.105e-02 -5.105e-02  +0.000e+00 -0.000e+00 
 0.875   0.900     3.498e+00  2.970e-01    4.053e+00    3.576e+00    4.658e+00    3.841e+00  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +8.104e-02 -0.000e+00  +2.658e-02 -0.000e+00  +3.835e-01 -0.000e+00  +1.193e+00 -7.094e-01  +5.647e-01 -4.269e-01  +1.898e-02 -1.898e-02  +2.520e-02 -2.520e-02  +4.898e-02 -4.898e-02  +0.000e+00 -0.000e+00 
 0.900   0.925     1.209e+00  2.266e-01    1.302e+00    1.177e+00    1.570e+00    1.270e+00  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +4.764e-02 -0.000e+00  +9.702e-03 -0.000e+00  +3.441e-01 -0.000e+00  +5.663e-01 -2.923e-01  +2.305e-01 -1.668e-01  +7.534e-03 -7.534e-03  +8.709e-03 -8.709e-03  +1.692e-02 -1.692e-02  +0.000e+00 -0.000e+00 
 0.925   0.950     1.413e+00  2.075e-01    2.063e+00    1.402e+00    1.181e+00    1.543e+00  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +6.837e-02 -0.000e+00  +2.385e-02 -0.000e+00  +1.053e+00 -0.000e+00  +1.001e+00 -4.142e-01  +3.294e-01 -2.246e-01  +1.031e-02 -1.031e-02  +1.015e-02 -1.015e-02  +1.978e-02 -1.978e-02  +0.000e+00 -0.000e+00 
 0.950   0.975     6.811e-01  1.855e-01    6.634e-01    6.715e-01    6.785e-01    7.858e-01  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +7.791e-02 -0.000e+00  +2.595e-02 -0.000e+00  +2.591e-01 -0.000e+00  +1.052e+00 -2.572e-01  +2.201e-01 -1.337e-01  +6.445e-03 -6.445e-03  +4.886e-03 -4.886e-03  +9.536e-03 -9.536e-03  +0.000e+00 -0.000e+00 
 0.975   1.000     2.043e-01  1.474e-01    0.000e+00    1.876e-01    0.000e+00    2.453e-01  +2.342e-01 -2.580e-03  +2.343e-01 -0.000e+00  +1.666e-01 -0.000e+00  +3.123e-02 -0.000e+00  +0.000e+00 -3.173e-02  +1.627e+00 -9.612e-02  +9.431e-02 -4.904e-02  +2.465e-03 -2.465e-03  +1.477e-03 -1.477e-03  +2.860e-03 -2.860e-03  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_omegapippimpiz_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the \omega\rightarrow \pi^{+}\pi^{-}\pi^{0} data.
#Branching Fraction used 0.881501 pm -0.006918 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     2.643e+02  3.773e+01    2.543e+02    2.583e+02    2.558e+02    2.614e+02  +1.073e+01 -0.000e+00  +1.025e+01 -0.000e+00  +0.000e+00 -4.793e-01  +0.000e+00 -9.026e+00  +0.000e+00 -9.026e+00  +3.912e+00 -3.799e+00  +3.898e+00 -3.786e+00  +1.965e-01 -1.964e-01  +6.833e+00 -6.833e+00  +3.700e+00 -3.700e+00  +2.413e+01 -4.492e+01 
 0.025   0.050     1.528e+03  8.512e+01    1.488e+03    1.495e+03    1.504e+03    1.511e+03  +9.171e+00 -0.000e+00  +8.041e+00 -0.000e+00  +2.380e+00 -0.000e+00  +0.000e+00 -2.450e+01  +0.000e+00 -2.450e+01  +9.125e+00 -9.017e+00  +8.978e+00 -8.874e+00  +4.569e-01 -4.569e-01  +3.910e+01 -3.910e+01  +2.139e+01 -2.139e+01  +1.354e+02 -2.497e+02 
 0.050   0.075     3.333e+03  1.301e+02    3.258e+03    3.255e+03    3.286e+03    3.305e+03  +1.947e+01 -0.000e+00  +3.135e+01 -0.000e+00  +1.367e+01 -0.000e+00  +0.000e+00 -4.121e+01  +0.000e+00 -4.121e+01  +1.371e+01 -1.360e+01  +1.328e+01 -1.317e+01  +6.791e-01 -6.788e-01  +8.397e+01 -8.397e+01  +4.667e+01 -4.667e+01  +2.799e+02 -5.092e+02 
 0.075   0.100     4.361e+03  1.891e+02    4.253e+03    4.280e+03    4.291e+03    4.317e+03  +4.672e+01 -5.256e+00  +2.630e+01 -2.962e+00  +7.335e+00 -0.000e+00  +8.089e+00 -0.000e+00  +8.089e+00 -0.000e+00  +1.516e+01 -1.506e+01  +1.451e+01 -1.442e+01  +7.450e-01 -7.450e-01  +1.084e+02 -1.084e+02  +6.105e+01 -6.105e+01  +3.380e+02 -6.039e+02 
 0.100   0.125     4.848e+03  2.015e+02    4.729e+03    4.759e+03    4.769e+03    4.816e+03  +8.819e+01 -0.000e+00  +6.182e+01 -0.000e+00  +1.538e+01 -0.000e+00  +1.046e+02 -0.000e+00  +1.046e+02 -0.000e+00  +1.565e+01 -1.555e+01  +1.505e+01 -1.496e+01  +7.766e-01 -7.766e-01  +1.195e+02 -1.195e+02  +6.787e+01 -6.787e+01  +3.368e+02 -5.861e+02 
 0.125   0.150     4.782e+03  1.191e+02    4.656e+03    4.690e+03    4.718e+03    4.773e+03  +1.151e+02 -4.798e+01  +4.621e+01 -0.000e+00  +9.528e+00 -0.000e+00  +0.000e+00 -1.335e+02  +0.000e+00 -1.335e+02  +1.468e+01 -1.459e+01  +1.476e+01 -1.467e+01  +7.659e-01 -7.656e-01  +1.172e+02 -1.172e+02  +6.695e+01 -6.695e+01  +2.901e+02 -4.879e+02 
 0.150   0.175     4.433e+03  1.001e+02    4.314e+03    4.347e+03    4.370e+03    4.436e+03  +1.388e+02 -3.591e+01  +6.283e+01 -0.000e+00  +9.528e+00 -0.000e+00  +0.000e+00 -7.253e+01  +0.000e+00 -7.253e+01  +1.292e+01 -1.284e+01  +1.407e+01 -1.398e+01  +7.353e-01 -7.350e-01  +1.082e+02 -1.082e+02  +6.207e+01 -6.207e+01  +2.313e+02 -3.742e+02 
 0.175   0.200     3.855e+03  1.078e+02    3.695e+03    3.766e+03    3.794e+03    3.860e+03  +1.096e+02 -6.217e+01  +2.980e+01 -0.000e+00  +3.086e+00 -0.000e+00  +4.876e+01 -0.000e+00  +4.876e+01 -0.000e+00  +1.043e+01 -1.037e+01  +1.280e+01 -1.272e+01  +6.741e-01 -6.741e-01  +9.370e+01 -9.370e+01  +5.397e+01 -5.397e+01  +1.725e+02 -2.682e+02 
 0.200   0.225     3.517e+03  6.166e+01    3.378e+03    3.437e+03    3.454e+03    3.527e+03  +1.030e+02 -6.177e+01  +2.374e+01 -0.000e+00  +4.842e+00 -0.000e+00  +9.063e-03 -0.000e+00  +9.063e-03 -0.000e+00  +6.304e+00 -6.282e+00  +1.233e+01 -1.224e+01  +6.534e-01 -6.534e-01  +8.520e+01 -8.520e+01  +4.924e+01 -4.924e+01  +1.357e+02 -2.037e+02 
 0.225   0.250     3.176e+03  5.074e+01    3.051e+03    3.106e+03    3.136e+03    3.186e+03  +9.960e+01 -5.751e+01  +2.947e+01 -0.000e+00  +6.358e+00 -0.000e+00  +1.219e-02 -0.000e+00  +1.219e-02 -0.000e+00  +5.280e+00 -5.263e+00  +1.179e+01 -1.171e+01  +6.291e-01 -6.288e-01  +7.672e+01 -7.672e+01  +4.446e+01 -4.446e+01  +1.066e+02 -1.555e+02 
 0.250   0.275     2.829e+03  4.063e+01    2.750e+03    2.763e+03    2.795e+03    2.835e+03  +9.195e+01 -4.579e+01  +2.719e+01 -0.000e+00  +5.781e+00 -0.000e+00  +1.469e-02 -0.000e+00  +1.469e-02 -0.000e+00  +4.407e+00 -4.393e+00  +1.116e+01 -1.107e+01  +5.981e-01 -5.981e-01  +6.819e+01 -6.819e+01  +3.960e+01 -3.960e+01  +8.344e+01 -1.188e+02 
 0.275   0.300     2.557e+03  3.404e+01    2.490e+03    2.496e+03    2.526e+03    2.558e+03  +7.936e+01 -3.550e+01  +2.701e+01 -0.000e+00  +6.358e+00 -0.000e+00  +0.000e+00 -2.102e+01  +0.000e+00 -2.102e+01  +5.304e+00 -5.281e+00  +1.073e+01 -1.064e+01  +5.773e-01 -5.773e-01  +6.153e+01 -6.153e+01  +3.579e+01 -3.579e+01  +6.681e+01 -9.312e+01 
 0.300   0.325     2.189e+03  2.792e+01    2.127e+03    2.139e+03    2.165e+03    2.195e+03  +6.337e+01 -2.329e+01  +2.391e+01 -0.000e+00  +5.185e+00 -0.000e+00  +1.259e+01 -0.000e+00  +1.259e+01 -0.000e+00  +3.072e+00 -3.064e+00  +9.768e+00 -9.682e+00  +5.277e-01 -5.278e-01  +5.263e+01 -5.263e+01  +3.064e+01 -3.064e+01  +5.095e+01 -6.945e+01 
 0.325   0.350     1.897e+03  2.318e+01    1.848e+03    1.852e+03    1.876e+03    1.901e+03  +5.765e+01 -1.649e+01  +2.543e+01 -0.000e+00  +4.672e+00 -0.000e+00  +1.052e+01 -0.000e+00  +1.052e+01 -0.000e+00  +2.555e+00 -2.548e+00  +9.008e+00 -8.924e+00  +4.883e-01 -4.883e-01  +4.558e+01 -4.558e+01  +2.656e+01 -2.656e+01  +3.954e+01 -5.262e+01 
 0.350   0.375     1.632e+03  2.505e+01    1.588e+03    1.594e+03    1.613e+03    1.641e+03  +7.045e+01 -0.000e+00  +4.483e+01 -0.000e+00  +2.446e+01 -0.000e+00  +3.113e+01 -0.000e+00  +3.113e+01 -0.000e+00  +2.237e+01 -0.000e+00  +2.858e+01 -0.000e+00  +2.068e+01 -0.000e+00  +3.919e+01 -3.919e+01  +2.285e+01 -2.285e+01  +5.117e+01 -1.989e+01 
 0.375   0.400     1.424e+03  1.919e+01    1.384e+03    1.390e+03    1.406e+03    1.433e+03  +7.615e+01 -4.756e+01  +2.046e+01 -0.000e+00  +5.037e+00 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -6.368e+00  +3.189e+00 -3.175e+00  +7.671e+00 -7.590e+00  +4.181e-01 -4.181e-01  +3.420e+01 -3.420e+01  +1.994e+01 -1.994e+01  +0.000e+00 -0.000e+00 
 0.400   0.425     1.210e+03  1.487e+01    1.175e+03    1.183e+03    1.199e+03    1.224e+03  +5.685e+01 -2.982e+01  +1.993e+01 -0.000e+00  +3.812e+00 -0.000e+00  +0.000e+00 -0.000e+00  +5.912e+00 -0.000e+00  +2.453e+00 -2.443e+00  +6.930e+00 -6.851e+00  +3.795e-01 -3.795e-01  +2.904e+01 -2.904e+01  +1.693e+01 -1.693e+01  +0.000e+00 -0.000e+00 
 0.425   0.450     1.018e+03  1.165e+01    9.899e+02    9.944e+02    1.006e+03    1.033e+03  +4.615e+01 -2.214e+01  +1.759e+01 -0.000e+00  +2.201e+00 -0.000e+00  +0.000e+00 -0.000e+00  +4.777e+00 -0.000e+00  +1.915e+00 -1.908e+00  +6.229e+00 -6.153e+00  +3.416e-01 -3.416e-01  +2.444e+01 -2.444e+01  +1.425e+01 -1.425e+01  +0.000e+00 -0.000e+00 
 0.450   0.475     8.409e+02  9.309e+00    8.210e+02    8.228e+02    8.309e+02    8.545e+02  +3.707e+01 -1.512e+01  +1.534e+01 -0.000e+00  +1.326e+00 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -2.900e+00  +1.063e+00 -1.061e+00  +5.501e+00 -5.430e+00  +3.023e-01 -3.023e-01  +2.019e+01 -2.019e+01  +1.177e+01 -1.177e+01  +0.000e+00 -0.000e+00 
 0.475   0.500     7.100e+02  7.612e+00    6.971e+02    6.952e+02    7.022e+02    7.232e+02  +2.896e+01 -8.944e+00  +1.455e+01 -0.000e+00  +9.348e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -2.652e+00  +8.734e-01 -8.712e-01  +4.973e+00 -4.904e+00  +2.737e-01 -2.736e-01  +1.705e+01 -1.705e+01  +9.939e+00 -9.939e+00  +0.000e+00 -0.000e+00 
 0.500   0.525     6.055e+02  6.288e+00    5.953e+02    5.920e+02    5.958e+02    6.143e+02  +2.411e+01 -5.705e+00  +1.355e+01 -0.000e+00  +1.232e+00 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -1.895e+00  +7.316e-01 -7.298e-01  +4.549e+00 -4.481e+00  +2.506e-01 -2.506e-01  +1.454e+01 -1.454e+01  +8.477e+00 -8.477e+00  +0.000e+00 -0.000e+00 
 0.525   0.550     5.119e+02  1.937e+00    5.036e+02    4.999e+02    5.019e+02    5.191e+02  +1.925e+01 -2.884e+00  +9.601e+00 -0.000e+00  +3.730e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -1.594e+00  +6.183e-01 -6.168e-01  +4.124e+00 -4.059e+00  +2.275e-01 -2.275e-01  +1.230e+01 -1.230e+01  +7.166e+00 -7.166e+00  +0.000e+00 -0.000e+00 
 0.550   0.575     4.365e+02  1.634e+00    4.299e+02    4.268e+02    4.293e+02    4.435e+02  +1.611e+01 -1.359e+00  +8.664e+00 -0.000e+00  +3.641e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -1.289e+00  +5.260e-01 -5.247e-01  +3.773e+00 -3.709e+00  +2.083e-01 -2.083e-01  +1.049e+01 -1.049e+01  +6.110e+00 -6.110e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     3.723e+02  1.380e+00    3.677e+02    3.643e+02    3.655e+02    3.795e+02  +1.353e+01 -2.320e-01  +7.871e+00 -0.000e+00  +4.441e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -1.010e+00  +4.508e-01 -4.497e-01  +3.457e+00 -3.394e+00  +1.909e-01 -1.909e-01  +8.948e+00 -8.948e+00  +5.213e+00 -5.213e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     3.162e+02  1.171e+00    3.123e+02    3.097e+02    3.115e+02    3.237e+02  +1.167e+01 -0.000e+00  +7.307e+00 -0.000e+00  +2.380e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -8.991e-01  +3.891e-01 -3.881e-01  +3.154e+00 -3.093e+00  +1.742e-01 -1.742e-01  +7.600e+00 -7.600e+00  +4.426e+00 -4.426e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     2.704e+02  1.000e+00    2.667e+02    2.644e+02    2.664e+02    2.772e+02  +9.487e+00 -0.000e+00  +6.371e+00 -0.000e+00  +3.481e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -6.348e-01  +3.408e-01 -3.400e-01  +2.904e+00 -2.843e+00  +1.604e-01 -1.604e-01  +6.500e+00 -6.500e+00  +3.785e+00 -3.785e+00  +0.000e+00 -0.000e+00 
 0.650   0.675     2.303e+02  8.643e-01    2.277e+02    2.258e+02    2.275e+02    2.378e+02  +8.209e+00 -0.000e+00  +5.749e+00 -0.000e+00  +2.760e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -5.246e-01  +2.998e-01 -2.990e-01  +2.667e+00 -2.607e+00  +1.471e-01 -1.471e-01  +5.536e+00 -5.536e+00  +3.224e+00 -3.224e+00  +0.000e+00 -0.000e+00 
 0.675   0.700     1.936e+02  7.368e-01    1.911e+02    1.898e+02    1.910e+02    1.997e+02  +6.799e+00 -0.000e+00  +5.074e+00 -0.000e+00  +1.928e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -4.857e-01  +2.640e-01 -2.633e-01  +2.423e+00 -2.364e+00  +1.336e-01 -1.336e-01  +4.655e+00 -4.655e+00  +2.710e+00 -2.710e+00  +0.000e+00 -0.000e+00 
 0.700   0.725     1.655e+02  6.431e-01    1.640e+02    1.628e+02    1.634e+02    1.711e+02  +5.800e+00 -0.000e+00  +4.521e+00 -0.000e+00  +2.259e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -4.545e-01  +2.392e-01 -2.386e-01  +2.245e+00 -2.186e+00  +1.236e-01 -1.236e-01  +3.979e+00 -3.979e+00  +2.317e+00 -2.317e+00  +0.000e+00 -0.000e+00 
 0.725   0.750     1.383e+02  5.539e-01    1.374e+02    1.362e+02    1.369e+02    1.438e+02  +4.863e+00 -0.000e+00  +3.948e+00 -0.000e+00  +2.199e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -3.298e-01  +2.157e-01 -2.150e-01  +2.041e+00 -1.982e+00  +1.122e-01 -1.122e-01  +3.326e+00 -3.326e+00  +1.937e+00 -1.937e+00  +0.000e+00 -0.000e+00 
 0.750   0.775     1.154e+02  4.777e-01    1.149e+02    1.137e+02    1.147e+02    1.205e+02  +3.980e+00 -0.000e+00  +3.364e+00 -0.000e+00  +2.056e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -2.739e-01  +1.953e-01 -1.946e-01  +1.859e+00 -1.801e+00  +1.020e-01 -1.020e-01  +2.774e+00 -2.774e+00  +1.615e+00 -1.615e+00  +0.000e+00 -0.000e+00 
 0.775   0.800     9.577e+01  4.118e-01    9.510e+01    9.457e+01    9.531e+01    1.007e+02  +3.335e+00 -0.000e+00  +2.891e+00 -0.000e+00  +1.017e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -2.254e-01  +1.789e-01 -1.782e-01  +1.693e+00 -1.635e+00  +9.261e-02 -9.261e-02  +2.303e+00 -2.303e+00  +1.341e+00 -1.341e+00  +0.000e+00 -0.000e+00 
 0.800   0.825     7.877e+01  3.563e-01    7.838e+01    7.744e+01    7.825e+01    8.159e+01  +2.818e+00 -0.000e+00  +2.532e+00 -0.000e+00  +5.162e-02 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -1.373e-01  +1.646e-01 -1.639e-01  +1.536e+00 -1.478e+00  +8.369e-02 -8.370e-02  +1.894e+00 -1.894e+00  +1.103e+00 -1.103e+00  +0.000e+00 -0.000e+00 
 0.825   0.850     6.319e+01  3.063e-01    6.282e+01    6.258e+01    6.297e+01    6.618e+01  +2.322e+00 -0.000e+00  +2.137e+00 -0.000e+00  +1.500e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -8.089e-02  +1.513e-01 -1.506e-01  +1.367e+00 -1.310e+00  +7.423e-02 -7.423e-02  +1.519e+00 -1.519e+00  +8.847e-01 -8.847e-01  +0.000e+00 -0.000e+00 
 0.850   0.875     4.977e+01  2.636e-01    4.931e+01    4.944e+01    4.946e+01    5.230e+01  +1.897e+00 -0.000e+00  +1.784e+00 -0.000e+00  +1.408e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -1.997e-02  +1.397e-01 -1.389e-01  +1.211e+00 -1.155e+00  +6.543e-02 -6.542e-02  +1.196e+00 -1.196e+00  +6.967e-01 -6.967e-01  +0.000e+00 -0.000e+00 
 0.875   0.900     3.730e+01  2.241e-01    3.700e+01    3.726e+01    3.714e+01    3.946e+01  +1.514e+00 -1.078e-01  +1.454e+00 -4.598e-02  +1.897e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -1.577e-02  +1.271e-01 -1.262e-01  +1.036e+00 -9.811e-01  +5.563e-02 -5.563e-02  +8.965e-01 -8.965e-01  +5.222e-01 -5.222e-01  +0.000e+00 -0.000e+00 
 0.900   0.925     2.734e+01  1.906e-01    2.729e+01    2.728e+01    2.735e+01    2.907e+01  +1.154e+00 -2.696e-01  +1.122e+00 -2.371e-01  +4.545e-02 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -5.164e-03  +1.185e-01 -1.175e-01  +8.802e-01 -8.269e-01  +4.689e-02 -4.689e-02  +6.572e-01 -6.572e-01  +3.827e-01 -3.827e-01  +0.000e+00 -0.000e+00 
 0.925   0.950     1.910e+01  1.695e-01    1.874e+01    1.873e+01    1.878e+01    2.025e+01  +9.107e-01 -3.704e-01  +8.943e-01 -3.536e-01  +1.395e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -5.876e-02  +1.138e-01 -1.125e-01  +7.312e-01 -6.792e-01  +3.850e-02 -3.850e-02  +4.590e-01 -4.590e-01  +2.674e-01 -2.674e-01  +0.000e+00 -0.000e+00 
 0.950   0.975     1.093e+01  1.546e-01    1.138e+01    1.147e+01    1.119e+01    1.159e+01  +6.917e-01 -3.278e-01  +6.857e-01 -3.217e-01  +1.599e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -1.325e-02  +1.141e-01 -1.118e-01  +5.640e-01 -5.112e-01  +2.937e-02 -2.937e-02  +2.626e-01 -2.626e-01  +1.530e-01 -1.530e-01  +0.000e+00 -0.000e+00 
 0.975   1.000     6.618e+00  3.039e-01    6.244e+00    6.118e+00    6.150e+00    7.700e+00  +6.673e-01 -3.781e-01  +6.655e-01 -3.760e-01  +4.695e-01 -0.000e+00  +0.000e+00 -0.000e+00  +0.000e+00 -3.617e-02  +2.748e-01 -2.537e-01  +4.507e-01 -3.967e-01  +2.273e-02 -2.273e-02  +1.592e-01 -1.592e-01  +9.265e-02 -9.265e-02  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_phi1020KK_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the \phi(1020)\rightarrow KK data.
#Branching Fraction used 0.491000 pm -0.005000 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.050   0.075     1.965e+02  3.806e+01    1.933e+02    1.909e+02    1.880e+02    1.968e+02  +2.291e+01 -2.373e+01  +2.291e+01 -2.373e+01  +0.000e+00 -2.220e-01  +1.349e+01 -0.000e+00  +1.349e+01 -0.000e+00  +1.821e+00 -1.788e+00  +2.823e+00 -2.744e+00  +1.450e-01 -1.450e-01  +2.638e+00 -2.638e+00  +2.751e+00 -2.751e+00  +1.461e+01 -3.077e+01 
 0.075   0.100     2.309e+02  1.225e+01    2.282e+02    2.260e+02    2.226e+02    2.306e+02  +7.327e+00 -7.488e+00  +7.328e+00 -7.489e+00  +3.103e-01 -0.000e+00  +1.292e+02 -0.000e+00  +1.292e+02 -0.000e+00  +6.958e-01 -6.916e-01  +2.631e+00 -2.572e+00  +1.368e-01 -1.368e-01  +2.625e+00 -2.625e+00  +3.233e+00 -3.233e+00  +1.315e+01 -2.477e+01 
 0.100   0.125     2.372e+02  4.280e+00    2.349e+02    2.311e+02    2.294e+02    2.360e+02  +5.213e+00 -5.204e+00  +5.217e+00 -5.210e+00  +1.038e+00 -0.000e+00  +0.000e+00 -3.090e+00  +0.000e+00 -3.090e+00  +3.487e-01 -3.477e-01  +2.392e+00 -2.345e+00  +1.248e-01 -1.248e-01  +2.175e+00 -2.175e+00  +3.320e+00 -3.320e+00  +9.345e+00 -1.323e+01 
 0.125   0.150     2.681e+02  2.890e+00    2.643e+02    2.597e+02    2.605e+02    2.661e+02  +4.473e+00 -4.317e+00  +4.478e+00 -4.322e+00  +2.183e+00 -0.000e+00  +0.000e+00 -3.121e-01  +0.000e+00 -3.121e-01  +2.688e-01 -2.683e-01  +2.538e+00 -2.491e+00  +1.322e-01 -1.322e-01  +2.120e+00 -2.120e+00  +3.753e+00 -3.753e+00  +1.319e+01 -4.853e+00 
 0.150   0.175     2.862e+02  2.546e+00    2.810e+02    2.758e+02    2.773e+02    2.832e+02  +3.768e+00 -3.543e+00  +3.725e+00 -3.498e+00  +2.779e+00 -0.000e+00  +0.000e+00 -1.104e+01  +0.000e+00 -1.104e+01  +2.527e-01 -2.522e-01  +2.625e+00 -2.578e+00  +1.360e-01 -1.361e-01  +2.102e+00 -2.102e+00  +4.006e+00 -4.006e+00  +1.795e+01 -3.088e+00 
 0.175   0.200     2.993e+02  2.325e+00    2.919e+02    2.876e+02    2.897e+02    2.961e+02  +2.831e+00 -2.906e+00  +2.774e+00 -2.845e+00  +2.282e+00 -0.000e+00  +0.000e+00 -1.097e+01  +0.000e+00 -1.097e+01  +2.446e-01 -2.442e-01  +2.707e+00 -2.659e+00  +1.393e-01 -1.394e-01  +2.122e+00 -2.122e+00  +4.190e+00 -4.190e+00  +1.745e+01 -1.775e+00 
 0.200   0.225     3.144e+02  3.424e+00    3.061e+02    3.010e+02    3.053e+02    3.110e+02  +5.373e+00 -0.000e+00  +5.336e+00 -0.000e+00  +5.007e+00 -0.000e+00  +0.000e+00 -1.154e+01  +0.000e+00 -1.154e+01  +3.541e+00 -0.000e+00  +6.161e+00 -0.000e+00  +3.441e+00 -0.000e+00  +2.204e+00 -2.204e+00  +4.401e+00 -4.401e+00  +1.709e+01 -0.000e+00 
 0.225   0.250     3.255e+02  2.652e+00    3.150e+02    3.116e+02    3.160e+02    3.198e+02  +4.326e-01 -4.300e-01  +1.043e-01 -7.041e-02  +2.303e+00 -0.000e+00  +0.000e+00 -2.089e+01  +0.000e+00 -2.089e+01  +3.026e-01 -3.021e-01  +2.958e+00 -2.906e+00  +1.500e-01 -1.500e-01  +2.279e+00 -2.279e+00  +4.557e+00 -4.557e+00  +0.000e+00 -0.000e+00 
 0.250   0.275     3.318e+02  2.307e+00    3.215e+02    3.166e+02    3.221e+02    3.257e+02  +2.667e-01 -2.627e-01  +7.039e-02 -4.707e-02  +2.377e+00 -0.000e+00  +0.000e+00 -2.158e+01  +0.000e+00 -2.158e+01  +2.785e-01 -2.781e-01  +3.065e+00 -3.010e+00  +1.545e-01 -1.546e-01  +2.323e+00 -2.323e+00  +4.645e+00 -4.645e+00  +0.000e+00 -0.000e+00 
 0.275   0.300     3.291e+02  2.086e+00    3.168e+02    3.144e+02    3.193e+02    3.232e+02  +1.400e-01 -1.307e-01  +5.422e-02 -3.422e-02  +2.560e+00 -0.000e+00  +0.000e+00 -2.240e+01  +0.000e+00 -2.240e+01  +2.637e-01 -2.632e-01  +3.118e+00 -3.060e+00  +1.565e-01 -1.565e-01  +2.304e+00 -2.304e+00  +4.608e+00 -4.608e+00  +0.000e+00 -0.000e+00 
 0.300   0.325     3.155e+02  1.916e+00    3.043e+02    3.012e+02    3.062e+02    3.097e+02  +4.248e-02 -7.187e-03  +5.096e-02 -1.445e-02  +2.997e+00 -0.000e+00  +0.000e+00 -1.999e+01  +0.000e+00 -1.999e+01  +2.492e-01 -2.489e-01  +3.089e+00 -3.030e+00  +1.546e-01 -1.546e-01  +2.209e+00 -2.209e+00  +4.417e+00 -4.417e+00  +0.000e+00 -0.000e+00 
 0.325   0.350     2.981e+02  1.784e+00    2.876e+02    2.858e+02    2.891e+02    2.928e+02  +1.330e-01 -1.238e-01  +4.143e-02 -2.260e-02  +1.724e+00 -0.000e+00  +0.000e+00 -1.333e+01  +0.000e+00 -1.333e+01  +2.362e-01 -2.358e-01  +3.037e+00 -2.977e+00  +1.517e-01 -1.517e-01  +2.086e+00 -2.086e+00  +4.173e+00 -4.173e+00  +0.000e+00 -0.000e+00 
 0.350   0.375     2.800e+02  1.687e+00    2.694e+02    2.675e+02    2.717e+02    2.741e+02  +2.125e-01 -2.108e-01  +3.574e-02 -1.830e-02  +2.144e+00 -0.000e+00  +0.000e+00 -8.481e+00  +0.000e+00 -8.481e+00  +2.263e-01 -2.260e-01  +2.988e+00 -2.926e+00  +1.490e-01 -1.491e-01  +1.960e+00 -1.960e+00  +3.920e+00 -3.920e+00  +0.000e+00 -0.000e+00 
 0.375   0.400     2.575e+02  1.569e+00    2.488e+02    2.469e+02    2.501e+02    2.523e+02  +2.124e-01 -2.123e-01  +2.553e-02 -1.359e-02  +2.139e+00 -0.000e+00  +0.000e+00 -7.779e+00  +0.000e+00 -7.779e+00  +2.146e-01 -2.142e-01  +2.891e+00 -2.827e+00  +1.443e-01 -1.442e-01  +1.802e+00 -1.802e+00  +3.605e+00 -3.605e+00  +0.000e+00 -0.000e+00 
 0.400   0.425     2.328e+02  1.475e+00    2.248e+02    2.241e+02    2.267e+02    2.290e+02  +1.936e-01 -1.955e-01  +2.383e-02 -1.445e-02  +2.007e+00 -0.000e+00  +0.000e+00 -2.499e+00  +0.000e+00 -2.499e+00  +2.012e-01 -2.008e-01  +2.763e+00 -2.699e+00  +1.380e-01 -1.379e-01  +1.629e+00 -1.629e+00  +3.259e+00 -3.259e+00  +0.000e+00 -0.000e+00 
 0.425   0.450     2.097e+02  1.380e+00    2.018e+02    2.018e+02    2.041e+02    2.075e+02  +1.589e-01 -1.552e-01  +3.045e-02 -9.980e-03  +1.728e+00 -0.000e+00  +0.000e+00 -1.078e-02  +0.000e+00 -1.078e-02  +1.887e-01 -1.884e-01  +2.640e+00 -2.576e+00  +1.321e-01 -1.321e-01  +1.468e+00 -1.468e+00  +2.936e+00 -2.936e+00  +0.000e+00 -0.000e+00 
 0.450   0.475     1.823e+02  1.265e+00    1.761e+02    1.753e+02    1.778e+02    1.799e+02  +1.330e-01 -1.353e-01  +2.289e-02 -1.678e-02  +1.691e+00 -0.000e+00  +2.464e+00 -0.000e+00  +2.464e+00 -0.000e+00  +1.719e-01 -1.716e-01  +2.443e+00 -2.379e+00  +1.225e-01 -1.225e-01  +1.276e+00 -1.276e+00  +2.552e+00 -2.552e+00  +0.000e+00 -0.000e+00 
 0.475   0.500     1.617e+02  1.175e+00    1.561e+02    1.563e+02    1.575e+02    1.598e+02  +1.245e-01 -1.214e-01  +2.971e-02 -1.696e-02  +1.861e+00 -0.000e+00  +2.985e+00 -0.000e+00  +2.985e+00 -0.000e+00  +1.609e-01 -1.606e-01  +2.317e+00 -2.253e+00  +1.165e-01 -1.165e-01  +1.132e+00 -1.132e+00  +2.264e+00 -2.264e+00  +0.000e+00 -0.000e+00 
 0.500   0.525     1.367e+02  1.085e+00    1.320e+02    1.317e+02    1.332e+02    1.358e+02  +1.037e-01 -1.023e-01  +2.881e-02 -1.717e-02  +1.578e+00 -0.000e+00  +5.068e+00 -0.000e+00  +5.068e+00 -0.000e+00  +1.448e-01 -1.445e-01  +2.100e+00 -2.037e+00  +1.059e-01 -1.059e-01  +9.570e-01 -9.570e-01  +1.914e+00 -1.914e+00  +0.000e+00 -0.000e+00 
 0.525   0.550     1.177e+02  4.183e-01    1.134e+02    1.134e+02    1.145e+02    1.173e+02  +7.220e-02 -7.256e-02  +9.004e-03 -6.299e-03  +8.155e-01 -0.000e+00  +4.672e+00 -0.000e+00  +4.672e+00 -0.000e+00  +2.846e+00 -2.715e+00  +1.943e+00 -1.881e+00  +9.832e-02 -9.833e-02  +8.238e-01 -8.238e-01  +1.648e+00 -1.648e+00  +0.000e+00 -0.000e+00 
 0.550   0.575     1.008e+02  3.866e-01    9.759e+01    9.745e+01    9.816e+01    1.008e+02  +4.959e-02 -4.930e-02  +1.044e-02 -6.719e-03  +6.723e-01 -0.000e+00  +4.192e+00 -0.000e+00  +4.192e+00 -0.000e+00  +2.652e+00 -2.519e+00  +1.794e+00 -1.733e+00  +9.114e-02 -9.113e-02  +7.058e-01 -7.058e-01  +1.412e+00 -1.412e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     8.510e+01  3.571e-01    8.243e+01    8.273e+01    8.293e+01    8.538e+01  +3.002e-02 -3.013e-02  +9.512e-03 -7.568e-03  +5.221e-01 -0.000e+00  +4.514e+00 -0.000e+00  +4.514e+00 -0.000e+00  +2.442e+00 -2.310e+00  +1.635e+00 -1.575e+00  +8.345e-02 -8.346e-02  +5.957e-01 -5.957e-01  +1.191e+00 -1.191e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     7.234e+01  3.309e-01    7.010e+01    6.999e+01    7.076e+01    7.243e+01  +2.039e-02 -1.913e-02  +1.018e-02 -6.826e-03  +5.693e-01 -0.000e+00  +4.148e+00 -0.000e+00  +4.148e+00 -0.000e+00  +2.278e+00 -2.143e+00  +1.506e+00 -1.446e+00  +7.720e-02 -7.720e-02  +5.064e-01 -5.064e-01  +1.013e+00 -1.013e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     6.144e+01  3.066e-01    5.963e+01    5.974e+01    6.025e+01    6.236e+01  +1.595e-02 -1.301e-02  +1.116e-02 -6.294e-03  +5.520e-01 -0.000e+00  +3.200e+00 -0.000e+00  +3.200e+00 -0.000e+00  +2.132e+00 -1.993e+00  +1.389e+00 -1.329e+00  +7.159e-02 -7.158e-02  +4.301e-01 -4.301e-01  +8.601e-01 -8.601e-01  +0.000e+00 -0.000e+00 
 0.650   0.675     5.097e+01  2.824e-01    4.949e+01    4.949e+01    4.966e+01    5.161e+01  +1.148e-02 -7.187e-03  +1.056e-02 -5.659e-03  +4.575e-01 -0.000e+00  +3.531e+00 -0.000e+00  +3.531e+00 -0.000e+00  +1.957e+00 -1.818e+00  +1.255e+00 -1.196e+00  +6.494e-02 -6.494e-02  +3.568e-01 -3.568e-01  +7.136e-01 -7.136e-01  +0.000e+00 -0.000e+00 
 0.675   0.700     4.260e+01  2.613e-01    4.140e+01    4.135e+01    4.134e+01    4.331e+01  +6.401e-03 -3.682e-03  +7.827e-03 -5.229e-03  +3.554e-01 -0.000e+00  +2.851e+00 -0.000e+00  +2.851e+00 -0.000e+00  +1.825e+00 -1.681e+00  +1.146e+00 -1.087e+00  +5.959e-02 -5.959e-02  +2.982e-01 -2.982e-01  +5.964e-01 -5.964e-01  +0.000e+00 -0.000e+00 
 0.700   0.725     3.624e+01  2.398e-01    3.550e+01    3.533e+01    3.567e+01    3.691e+01  +4.133e-03 -1.433e-03  +6.147e-03 -3.645e-03  +3.672e-01 -0.000e+00  +2.091e+00 -0.000e+00  +2.091e+00 -0.000e+00  +1.741e+00 -1.588e+00  +1.070e+00 -1.010e+00  +5.587e-02 -5.587e-02  +2.537e-01 -2.537e-01  +5.074e-01 -5.074e-01  +0.000e+00 -0.000e+00 
 0.725   0.750     2.985e+01  2.213e-01    2.905e+01    2.892e+01    2.936e+01    3.046e+01  +2.915e-03 -1.619e-03  +5.105e-03 -4.011e-03  +3.629e-01 -0.000e+00  +1.862e+00 -0.000e+00  +1.862e+00 -0.000e+00  +1.623e+00 -1.464e+00  +9.693e-01 -9.102e-01  +5.084e-02 -5.084e-02  +2.089e-01 -2.089e-01  +4.178e-01 -4.178e-01  +0.000e+00 -0.000e+00 
 0.750   0.775     2.504e+01  2.036e-01    2.476e+01    2.433e+01    2.457e+01    2.597e+01  +3.835e-03 -2.410e-03  +5.388e-03 -4.099e-03  +2.903e-01 -0.000e+00  +1.271e+00 -0.000e+00  +1.271e+00 -0.000e+00  +1.555e+00 -1.383e+00  +9.009e-01 -8.405e-01  +4.732e-02 -4.732e-02  +1.753e-01 -1.753e-01  +3.505e-01 -3.505e-01  +0.000e+00 -0.000e+00 
 0.775   0.800     2.080e+01  1.868e-01    2.055e+01    2.038e+01    2.074e+01    2.154e+01  +6.506e-03 -4.158e-03  +7.644e-03 -5.371e-03  +3.260e-01 -0.000e+00  +1.414e+00 -0.000e+00  +1.414e+00 -0.000e+00  +1.494e+00 -1.306e+00  +8.317e-01 -7.701e-01  +4.375e-02 -4.375e-02  +1.456e-01 -1.456e-01  +2.913e-01 -2.913e-01  +0.000e+00 -0.000e+00 
 0.800   0.825     1.679e+01  1.706e-01    1.648e+01    1.644e+01    1.659e+01    1.739e+01  +6.764e-03 -6.099e-03  +7.261e-03 -6.627e-03  +3.361e-01 -0.000e+00  +1.204e+00 -0.000e+00  +1.204e+00 -0.000e+00  +1.414e+00 -1.210e+00  +7.516e-01 -6.899e-01  +3.948e-02 -3.948e-02  +1.175e-01 -1.175e-01  +2.351e-01 -2.351e-01  +0.000e+00 -0.000e+00 
 0.825   0.850     1.422e+01  1.576e-01    1.404e+01    1.393e+01    1.399e+01    1.472e+01  +8.447e-03 -6.947e-03  +8.483e-03 -6.987e-03  +3.942e-01 -0.000e+00  +7.457e-01 -0.000e+00  +7.457e-01 -0.000e+00  +1.434e+00 -1.193e+00  +7.147e-01 -6.495e-01  +3.750e-02 -3.750e-02  +9.954e-02 -9.954e-02  +1.991e-01 -1.991e-01  +0.000e+00 -0.000e+00 
 0.850   0.875     1.100e+01  1.474e-01    1.101e+01    1.100e+01    1.080e+01    1.158e+01  +7.480e-03 -5.172e-03  +7.275e-03 -4.951e-03  +2.440e-01 -0.000e+00  +7.575e-01 -0.000e+00  +7.575e-01 -0.000e+00  +1.363e+00 -1.093e+00  +6.253e-01 -5.614e-01  +3.276e-02 -3.276e-02  +7.697e-02 -7.697e-02  +1.539e-01 -1.539e-01  +0.000e+00 -0.000e+00 
 0.875   0.900     8.696e+00  1.358e-01    8.565e+00    8.636e+00    8.833e+00    9.116e+00  +7.348e-03 -6.551e-03  +7.233e-03 -6.432e-03  +2.466e-01 -0.000e+00  +4.721e-01 -0.000e+00  +4.721e-01 -0.000e+00  +1.368e+00 -1.040e+00  +5.700e-01 -5.039e-01  +2.962e-02 -2.962e-02  +6.087e-02 -6.087e-02  +1.217e-01 -1.217e-01  +0.000e+00 -0.000e+00 
 0.900   0.925     6.533e+00  1.276e-01    6.644e+00    6.554e+00    6.713e+00    7.049e+00  +1.029e-02 -9.315e-03  +1.065e-02 -9.698e-03  +3.037e-01 -0.000e+00  +3.850e-01 -0.000e+00  +3.850e-01 -0.000e+00  +1.372e+00 -9.660e-01  +4.974e-01 -4.317e-01  +2.565e-02 -2.565e-02  +4.573e-02 -4.573e-02  +9.146e-02 -9.146e-02  +0.000e+00 -0.000e+00 
 0.925   0.950     4.376e+00  1.232e-01    4.418e+00    4.445e+00    4.472e+00    4.915e+00  +2.763e-02 -3.167e-02  +2.835e-02 -3.237e-02  +3.793e-01 -0.000e+00  +3.623e-01 -0.000e+00  +3.623e-01 -0.000e+00  +1.302e+00 -8.164e-01  +4.098e-01 -3.452e-01  +2.060e-02 -2.060e-02  +3.063e-02 -3.063e-02  +6.126e-02 -6.126e-02  +0.000e+00 -0.000e+00 
 0.950   0.975     3.650e+00  1.763e-01    3.548e+00    3.508e+00    3.711e+00    3.637e+00  +5.841e-02 -9.691e-02  +5.890e-02 -9.748e-02  +3.949e-01 -0.000e+00  +4.174e-01 -0.000e+00  +4.174e-01 -0.000e+00  +1.827e+00 -9.130e-01  +4.624e-01 -3.689e-01  +2.215e-02 -2.215e-02  +2.555e-02 -2.555e-02  +5.110e-02 -5.110e-02  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_rhop_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the \rho^{+} data.
#Branching Fraction used 0.988230 pm 0.000000 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     1.276e+02  5.224e+01    1.227e+02    1.220e+02    1.233e+02    1.265e+02  +0.000e+00 -0.000e+00  +0.000e+00 -1.835e-01  +0.000e+00 -4.412e-01  +0.000e+00 -1.717e+01  +0.000e+00 -2.015e+01  +3.004e+00 -2.869e+00  +1.774e+00 -1.726e+00  +9.254e-02 -9.254e-02  +2.617e+00 -2.617e+00  +1.786e+00 -1.786e+00  +1.285e+01 -1.425e+00 
 0.025   0.050     1.045e+03  1.319e+02    1.005e+03    9.996e+02    1.011e+03    1.034e+03  +1.214e+02 -1.259e+02  +4.234e+00 -2.438e+01  +3.691e-01 -0.000e+00  +0.000e+00 -3.551e+01  +3.129e+01 -0.000e+00  +1.014e+01 -9.949e+00  +5.809e+00 -5.745e+00  +3.055e-01 -3.055e-01  +2.153e+01 -2.153e+01  +1.463e+01 -1.463e+01  +8.345e+01 -1.268e+01 
 0.050   0.075     2.336e+03  2.072e+02    2.250e+03    2.245e+03    2.260e+03    2.311e+03  +8.684e+01 -6.968e+01  +2.857e+01 -0.000e+00  +6.641e-01 -0.000e+00  +7.041e+00 -0.000e+00  +0.000e+00 -2.765e+02  +1.726e+01 -1.701e+01  +8.837e+00 -8.771e+00  +4.661e-01 -4.661e-01  +4.845e+01 -4.845e+01  +3.270e+01 -3.270e+01  +1.331e+02 -3.055e+01 
 0.075   0.100     2.661e+03  2.206e+02    2.573e+03    2.573e+03    2.582e+03    2.634e+03  +8.297e-01 -0.000e+00  +3.119e+01 -0.000e+00  +0.000e+00 -1.209e-01  +7.334e+00 -0.000e+00  +0.000e+00 -4.502e+02  +1.568e+01 -1.550e+01  +8.441e+00 -8.388e+00  +4.459e-01 -4.462e-01  +5.559e+01 -5.559e+01  +3.726e+01 -3.726e+01  +1.093e+02 -3.561e+01 
 0.100   0.125     3.806e+03  2.191e+02    3.695e+03    3.698e+03    3.709e+03    3.772e+03  +1.206e+02 -0.000e+00  +8.000e+01 -3.168e+03  +0.000e+00 -2.219e-01  +0.000e+00 -2.918e+01  +0.000e+00 -2.727e+02  +2.065e+01 -2.043e+01  +1.129e+01 -1.122e+01  +5.981e-01 -5.978e-01  +7.985e+01 -7.985e+01  +5.329e+01 -5.329e+01  +1.090e+02 -5.564e+01 
 0.125   0.150     3.786e+03  2.066e+02    3.682e+03    3.689e+03    3.703e+03    3.759e+03  +4.690e+01 -1.025e+01  +0.000e+00 -0.000e+00  +2.200e-01 -0.000e+00  +0.000e+00 -2.576e+01  +1.440e+02 -0.000e+00  +2.015e+01 -1.993e+01  +1.117e+01 -1.111e+01  +5.931e-01 -5.928e-01  +7.952e+01 -7.952e+01  +5.300e+01 -5.300e+01  +7.510e+01 -6.539e+01 
 0.150   0.175     3.357e+03  2.070e+02    3.272e+03    3.273e+03    3.295e+03    3.341e+03  +1.138e+02 -0.000e+00  +9.265e+01 -0.000e+00  +5.119e-01 -0.000e+00  +0.000e+00 -5.414e+01  +3.974e+02 -0.000e+00  +1.952e+01 -1.929e+01  +1.019e+01 -1.013e+01  +5.419e-01 -5.422e-01  +7.043e+01 -7.043e+01  +4.700e+01 -4.700e+01  +5.019e+01 -5.903e+01 
 0.175   0.200     3.070e+03  1.793e+02    2.998e+03    2.989e+03    3.024e+03    3.061e+03  +1.142e+02 -0.000e+00  +6.782e+01 -0.000e+00  +1.750e-01 -0.000e+00  +0.000e+00 -3.989e+01  +4.788e+02 -0.000e+00  +1.727e+01 -1.708e+01  +9.754e+00 -9.692e+00  +5.197e-01 -5.194e-01  +6.424e+01 -6.424e+01  +4.298e+01 -4.298e+01  +4.070e+01 -5.040e+01 
 0.200   0.225     2.947e+03  1.898e+02    2.881e+03    2.865e+03    2.909e+03    2.940e+03  +2.113e+02 -0.000e+00  +1.907e+02 -0.000e+00  +1.201e+02 -0.000e+00  +5.394e+01 -0.000e+00  +3.901e+02 -0.000e+00  +1.336e+02 -0.000e+00  +1.301e+02 -0.000e+00  +1.203e+02 -0.000e+00  +6.150e+01 -6.150e+01  +4.126e+01 -4.126e+01  +1.554e+02 -0.000e+00 
 0.225   0.250     2.969e+03  1.409e+02    2.904e+03    2.885e+03    2.935e+03    2.964e+03  +8.871e+01 -5.519e+01  +9.186e+00 -0.000e+00  +1.363e+00 -0.000e+00  +8.534e+01 -0.000e+00  +0.000e+00 -8.125e-03  +1.727e+01 -1.707e+01  +1.053e+01 -1.045e+01  +5.619e-01 -5.619e-01  +6.181e+01 -6.181e+01  +4.157e+01 -4.157e+01  +0.000e+00 -0.000e+00 
 0.250   0.275     2.852e+03  1.156e+02    2.793e+03    2.767e+03    2.826e+03    2.843e+03  +7.552e+01 -3.267e+01  +1.962e+01 -0.000e+00  +1.314e+00 -0.000e+00  +0.000e+00 -3.900e+01  +5.312e-03 -0.000e+00  +1.527e+01 -1.511e+01  +1.073e+01 -1.065e+01  +5.728e-01 -5.728e-01  +5.925e+01 -5.925e+01  +3.993e+01 -3.993e+01  +0.000e+00 -0.000e+00 
 0.275   0.300     2.525e+03  9.516e+01    2.471e+03    2.447e+03    2.500e+03    2.518e+03  +7.212e+01 -2.892e+01  +2.160e+01 -0.000e+00  +1.082e+00 -0.000e+00  +1.227e+02 -0.000e+00  +9.961e-01 -0.000e+00  +1.227e+01 -1.216e+01  +1.008e+01 -9.999e+00  +5.384e-01 -5.384e-01  +5.238e+01 -5.238e+01  +3.536e+01 -3.536e+01  +0.000e+00 -0.000e+00 
 0.300   0.325     2.282e+03  7.991e+01    2.233e+03    2.210e+03    2.259e+03    2.275e+03  +4.029e+01 -1.363e+01  +1.452e+01 -0.000e+00  +4.428e-01 -0.000e+00  +4.401e+01 -0.000e+00  +1.554e+01 -0.000e+00  +1.049e+01 -1.040e+01  +9.670e+00 -9.589e+00  +5.167e-01 -5.167e-01  +4.728e+01 -4.728e+01  +3.195e+01 -3.195e+01  +0.000e+00 -0.000e+00 
 0.325   0.350     2.122e+03  6.831e+01    2.076e+03    2.053e+03    2.100e+03    2.117e+03  +4.491e+01 -2.124e+01  +2.290e+01 -0.000e+00  +5.642e-01 -0.000e+00  +5.123e+01 -0.000e+00  +0.000e+00 -1.320e+00  +9.438e+00 -9.355e+00  +9.556e+00 -9.470e+00  +5.108e-01 -5.108e-01  +4.391e+01 -4.391e+01  +2.971e+01 -2.971e+01  +0.000e+00 -0.000e+00 
 0.350   0.375     1.761e+03  5.949e+01    1.721e+03    1.704e+03    1.744e+03    1.759e+03  +3.620e+01 -9.561e+00  +2.321e+01 -0.000e+00  +5.225e-01 -0.000e+00  +1.354e+02 -0.000e+00  +1.060e+01 -0.000e+00  +7.731e+00 -7.664e+00  +8.437e+00 -8.357e+00  +4.512e-01 -4.511e-01  +3.642e+01 -3.642e+01  +2.466e+01 -2.466e+01  +0.000e+00 -0.000e+00 
 0.375   0.400     1.643e+03  1.918e+01    1.607e+03    1.591e+03    1.625e+03    1.642e+03  +2.826e+01 -2.756e-01  +1.806e+01 -0.000e+00  +7.203e-01 -0.000e+00  +3.558e+01 -0.000e+00  +0.000e+00 -8.318e+00  +7.193e+00 -7.131e+00  +8.382e+00 -8.297e+00  +4.487e-01 -4.487e-01  +3.396e+01 -3.396e+01  +2.301e+01 -2.301e+01  +0.000e+00 -0.000e+00 
 0.400   0.425     1.525e+03  4.576e+01    1.493e+03    1.476e+03    1.509e+03    1.528e+03  +2.332e+01 -0.000e+00  +1.520e+01 -0.000e+00  +5.323e-01 -0.000e+00  +0.000e+00 -1.949e+01  +2.354e+00 -0.000e+00  +6.763e+00 -6.703e+00  +8.297e+00 -8.208e+00  +4.445e-01 -4.445e-01  +3.150e+01 -3.150e+01  +2.135e+01 -2.135e+01  +0.000e+00 -0.000e+00 
 0.425   0.450     1.198e+03  3.993e+01    1.170e+03    1.159e+03    1.183e+03    1.201e+03  +2.196e+01 -0.000e+00  +1.576e+01 -0.000e+00  +5.372e-01 -0.000e+00  +9.761e+01 -0.000e+00  +6.810e+00 -0.000e+00  +5.327e+00 -5.280e+00  +6.962e+00 -6.882e+00  +3.734e-01 -3.734e-01  +2.473e+01 -2.473e+01  +1.677e+01 -1.677e+01  +0.000e+00 -0.000e+00 
 0.450   0.475     1.080e+03  3.513e+01    1.055e+03    1.045e+03    1.065e+03    1.087e+03  +2.350e+01 -0.000e+00  +1.933e+01 -0.000e+00  +5.459e-01 -0.000e+00  +1.587e+01 -0.000e+00  +1.314e+01 -0.000e+00  +4.911e+00 -4.867e+00  +6.722e+00 -6.639e+00  +3.610e-01 -3.609e-01  +2.229e+01 -2.229e+01  +1.512e+01 -1.512e+01  +0.000e+00 -0.000e+00 
 0.475   0.500     8.897e+02  3.065e+01    8.702e+02    8.608e+02    8.766e+02    8.955e+02  +2.169e+01 -0.000e+00  +1.907e+01 -0.000e+00  +5.393e-01 -0.000e+00  +3.492e+01 -0.000e+00  +3.799e+01 -0.000e+00  +4.139e+00 -4.101e+00  +5.941e+00 -5.863e+00  +3.196e-01 -3.196e-01  +1.836e+01 -1.836e+01  +1.246e+01 -1.246e+01  +0.000e+00 -0.000e+00 
 0.500   0.525     7.550e+02  2.698e+01    7.397e+02    7.307e+02    7.448e+02    7.626e+02  +1.945e+01 -0.000e+00  +1.732e+01 -0.000e+00  +5.707e-01 -0.000e+00  +2.505e+01 -0.000e+00  +1.730e+01 -0.000e+00  +3.646e+00 -3.611e+00  +5.421e+00 -5.345e+00  +2.922e-01 -2.922e-01  +1.558e+01 -1.558e+01  +1.057e+01 -1.057e+01  +0.000e+00 -0.000e+00 
 0.525   0.550     6.861e+02  1.063e+01    6.727e+02    6.661e+02    6.764e+02    6.951e+02  +1.622e+01 -0.000e+00  +1.285e+01 -0.000e+00  +1.073e-01 -0.000e+00  +4.637e+01 -0.000e+00  +0.000e+00 -4.164e+01  +9.416e+00 -9.164e+00  +5.299e+00 -5.218e+00  +2.862e-01 -2.862e-01  +1.416e+01 -1.416e+01  +9.605e+00 -9.605e+00  +0.000e+00 -0.000e+00 
 0.550   0.575     5.569e+02  9.211e+00    5.457e+02    5.402e+02    5.486e+02    5.656e+02  +1.603e+01 -0.000e+00  +1.374e+01 -0.000e+00  +1.573e-01 -0.000e+00  +3.990e+01 -0.000e+00  +0.000e+00 -3.471e+01  +8.287e+00 -8.048e+00  +4.635e+00 -4.559e+00  +2.509e-01 -2.509e-01  +1.149e+01 -1.149e+01  +7.797e+00 -7.797e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     4.472e+02  7.958e+00    4.388e+02    4.355e+02    4.416e+02    4.556e+02  +1.665e+01 -0.000e+00  +1.592e+01 -0.000e+00  +1.557e-01 -0.000e+00  +4.276e+01 -0.000e+00  +0.000e+00 -2.447e+01  +7.236e+00 -7.009e+00  +4.012e+00 -3.941e+00  +2.176e-01 -2.176e-01  +9.227e+00 -9.227e+00  +6.261e+00 -6.261e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     3.779e+02  6.901e+00    3.717e+02    3.681e+02    3.730e+02    3.873e+02  +1.458e+01 -0.000e+00  +1.381e+01 -0.000e+00  +8.410e-02 -0.000e+00  +2.189e+01 -0.000e+00  +0.000e+00 -2.075e+01  +6.673e+00 -6.445e+00  +3.657e+00 -3.588e+00  +1.987e-01 -1.987e-01  +7.797e+00 -7.797e+00  +5.290e+00 -5.290e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     3.056e+02  5.999e+00    3.014e+02    2.979e+02    3.015e+02    3.146e+02  +1.230e+01 -0.000e+00  +1.157e+01 -0.000e+00  +1.012e-01 -0.000e+00  +2.652e+01 -0.000e+00  +0.000e+00 -1.413e+01  +5.912e+00 -5.692e+00  +3.196e+00 -3.131e+00  +1.739e-01 -1.739e-01  +6.307e+00 -6.307e+00  +4.279e+00 -4.279e+00  +0.000e+00 -0.000e+00 
 0.650   0.675     2.608e+02  5.196e+00    2.564e+02    2.539e+02    2.568e+02    2.684e+02  +1.184e+01 -0.000e+00  +1.146e+01 -0.000e+00  +1.000e-01 -0.000e+00  +5.593e+01 -0.000e+00  +0.000e+00 -4.275e+00  +5.560e+00 -5.332e+00  +2.954e+00 -2.888e+00  +1.609e-01 -1.609e-01  +5.383e+00 -5.383e+00  +3.652e+00 -3.652e+00  +0.000e+00 -0.000e+00 
 0.675   0.700     2.031e+02  4.494e+00    2.001e+02    1.985e+02    2.003e+02    2.105e+02  +1.220e+01 -0.000e+00  +1.202e+01 -0.000e+00  +1.095e-01 -0.000e+00  +7.634e+01 -0.000e+00  +2.458e+01 -0.000e+00  +4.798e+00 -4.581e+00  +2.495e+00 -2.435e+00  +1.361e-01 -1.361e-01  +4.192e+00 -4.192e+00  +2.844e+00 -2.844e+00  +0.000e+00 -0.000e+00 
 0.700   0.725     1.676e+02  3.925e+00    1.654e+02    1.639e+02    1.655e+02    1.746e+02  +1.041e+01 -0.000e+00  +1.015e+01 -0.000e+00  +1.045e-01 -0.000e+00  +6.199e+01 -0.000e+00  +8.562e+00 -0.000e+00  +4.418e+00 -4.196e+00  +2.241e+00 -2.183e+00  +1.223e-01 -1.224e-01  +3.458e+00 -3.458e+00  +2.346e+00 -2.346e+00  +0.000e+00 -0.000e+00 
 0.725   0.750     1.330e+02  3.402e+00    1.313e+02    1.304e+02    1.317e+02    1.394e+02  +1.030e+01 -0.000e+00  +1.022e+01 -0.000e+00  +9.810e-02 -0.000e+00  +5.506e+01 -0.000e+00  +9.109e+00 -0.000e+00  +3.946e+00 -3.725e+00  +1.943e+00 -1.887e+00  +1.062e-01 -1.062e-01  +2.744e+00 -2.744e+00  +1.861e+00 -1.861e+00  +0.000e+00 -0.000e+00 
 0.750   0.775     1.143e+02  2.986e+00    1.131e+02    1.124e+02    1.129e+02    1.199e+02  +9.722e+00 -0.000e+00  +9.675e+00 -0.000e+00  +1.109e-01 -0.000e+00  +3.554e+01 -0.000e+00  +4.840e+01 -0.000e+00  +3.853e+00 -3.610e+00  +1.832e+00 -1.775e+00  +1.001e-01 -1.001e-01  +2.359e+00 -2.359e+00  +1.601e+00 -1.601e+00  +0.000e+00 -0.000e+00 
 0.775   0.800     8.966e+01  2.606e+00    8.873e+01    8.809e+01    8.876e+01    9.491e+01  +9.298e+00 -0.000e+00  +9.276e+00 -0.000e+00  +1.121e-01 -0.000e+00  +3.931e+01 -0.000e+00  +2.921e+01 -0.000e+00  +3.465e+00 -3.217e+00  +1.580e+00 -1.526e+00  +8.636e-02 -8.636e-02  +1.850e+00 -1.850e+00  +1.255e+00 -1.255e+00  +0.000e+00 -0.000e+00 
 0.800   0.825     7.396e+01  2.309e+00    7.344e+01    7.295e+01    7.364e+01    7.892e+01  +8.552e+00 -0.000e+00  +8.552e+00 -0.000e+00  +9.799e-02 -0.000e+00  +2.675e+01 -0.000e+00  +3.244e+00 -0.000e+00  +3.319e+00 -3.045e+00  +1.441e+00 -1.387e+00  +7.860e-02 -7.859e-02  +1.526e+00 -1.526e+00  +1.036e+00 -1.036e+00  +0.000e+00 -0.000e+00 
 0.825   0.850     6.182e+01  2.067e+00    6.165e+01    6.120e+01    6.161e+01    6.647e+01  +7.716e+00 -0.000e+00  +7.720e+00 -0.000e+00  +9.999e-02 -0.000e+00  +1.738e+01 -0.000e+00  +1.007e+01 -0.000e+00  +3.265e+00 -2.953e+00  +1.341e+00 -1.285e+00  +7.290e-02 -7.291e-02  +1.276e+00 -1.276e+00  +8.655e-01 -8.655e-01  +0.000e+00 -0.000e+00 
 0.850   0.875     4.808e+01  1.763e+00    4.761e+01    4.748e+01    4.777e+01    5.147e+01  +7.510e+00 -0.000e+00  +7.513e+00 -0.000e+00  +1.535e-01 -0.000e+00  +2.259e+01 -0.000e+00  +0.000e+00 -2.684e+00  +3.051e+00 -2.707e+00  +1.173e+00 -1.119e+00  +6.350e-02 -6.351e-02  +9.920e-01 -9.920e-01  +6.731e-01 -6.731e-01  +0.000e+00 -0.000e+00 
 0.875   0.900     4.025e+01  1.588e+00    3.995e+01    4.003e+01    4.002e+01    4.297e+01  +6.533e+00 -0.000e+00  +6.536e+00 -0.000e+00  +1.759e-01 -0.000e+00  +1.539e+01 -0.000e+00  +0.000e+00 -6.578e+00  +3.153e+00 -2.726e+00  +1.121e+00 -1.062e+00  +6.029e-02 -6.029e-02  +8.309e-01 -8.309e-01  +5.635e-01 -5.635e-01  +0.000e+00 -0.000e+00 
 0.900   0.925     3.067e+01  1.382e+00    3.044e+01    3.050e+01    3.049e+01    3.256e+01  +6.215e+00 -0.000e+00  +6.216e+00 -0.000e+00  +1.859e-01 -0.000e+00  +5.116e+00 -0.000e+00  +5.324e+00 -0.000e+00  +3.055e+00 -2.548e+00  +9.912e-01 -9.311e-01  +5.288e-02 -5.287e-02  +6.327e-01 -6.327e-01  +4.294e-01 -4.294e-01  +0.000e+00 -0.000e+00 
 0.925   0.950     2.182e+01  1.388e+00    2.134e+01    2.144e+01    2.160e+01    2.353e+01  +6.357e+00 -0.000e+00  +6.357e+00 -0.000e+00  +1.114e-01 -0.000e+00  +0.000e+00 -2.558e+00  +0.000e+00 -1.411e+00  +2.882e+00 -2.280e+00  +8.393e-01 -7.793e-01  +4.426e-02 -4.426e-02  +4.505e-01 -4.505e-01  +3.055e-01 -3.055e-01  +0.000e+00 -0.000e+00 
 0.950   0.975     1.477e+01  4.367e-01    1.510e+01    1.543e+01    1.500e+01    1.566e+01  +5.872e+00 -0.000e+00  +5.871e+00 -0.000e+00  +1.582e-01 -0.000e+00  +0.000e+00 -4.534e+00  +0.000e+00 -5.650e+00  +3.029e+00 -2.148e+00  +7.672e-01 -6.950e-01  +3.999e-02 -3.999e-02  +3.052e-01 -3.052e-01  +2.068e-01 -2.068e-01  +0.000e+00 -0.000e+00 
 0.975   1.000     1.748e+01  2.863e+00    1.613e+01    1.639e+01    1.645e+01    1.926e+01  +2.926e+00 -0.000e+00  +2.928e+00 -0.000e+00  +5.768e-01 -0.000e+00  +0.000e+00 -6.870e+00  +0.000e+00 -4.053e+00  +5.616e+00 -3.419e+00  +1.198e+00 -1.054e+00  +6.064e-02 -6.064e-02  +3.632e-01 -3.632e-01  +2.447e-01 -2.447e-01  +0.000e+00 -0.000e+00 


==> finalxsecs_xp_rhopippim_tunefull.dat <==
#Final  cross sections d sigma / dxp  in pb for the \rho^{0} data.
#Branching Fraction used 1.000000 pm 0.000000 (not included in uncertainties)  
#xp bin  range cross section       stat     def tune   aleph tune     lep tune oldbell tune          PID sys(corr)       PID stat(uncorr)          Fit sys(corr)          BG  sys(corr)          BG2 sys(corr)            Rec(uncorr)            ACC(uncorr)            ISR(uncorr)         Tracking(corr)             Lumi(corr)         Lowpcorr(corr)
 0.000   0.025     1.252e+02  3.661e+01    1.199e+02    1.190e+02    1.207e+02    1.253e+02  +1.585e-02 -0.000e+00  +2.435e+00 -0.000e+00  +2.205e-01 -0.000e+00  +0.000e+00 -5.350e+01  +5.596e-03 -0.000e+00  +1.657e+00 -1.614e+00  +1.677e+00 -1.633e+00  +8.771e-02 -8.771e-02  +8.772e-01 -8.772e-01  +1.753e+00 -1.753e+00  +1.286e+01 -1.418e+00 
 0.025   0.050     9.425e+02  9.715e+01    9.015e+02    8.997e+02    9.062e+02    9.375e+02  +8.609e+01 -6.792e+01  +2.542e+02 -6.338e+00  +2.327e-01 -0.000e+00  +9.811e+01 -0.000e+00  +1.166e+02 -0.000e+00  +3.351e+00 -3.327e+00  +5.055e+00 -5.001e+00  +2.666e-01 -2.666e-01  +6.691e+00 -6.691e+00  +1.319e+01 -1.319e+01  +7.586e+01 -1.169e+01 
 0.050   0.075     7.198e+02  2.994e+01    6.903e+02    6.915e+02    6.945e+02    7.158e+02  +1.849e+03 -0.000e+00  +1.473e+03 -0.000e+00  +5.697e-01 -0.000e+00  +1.572e+03 -0.000e+00  +2.005e+00 -0.000e+00  +4.415e+00 -4.362e+00  +2.636e+00 -2.617e+00  +1.394e-01 -1.395e-01  +5.296e+00 -5.296e+00  +1.008e+01 -1.008e+01  +4.010e+01 -9.766e+00 
 0.075   0.100     2.707e+03  1.765e+02    2.610e+03    2.618e+03    2.622e+03    2.692e+03  +5.470e+02 -1.218e+02  +4.182e+02 -5.274e+00  +0.000e+00 -1.778e-01  +8.606e+01 -0.000e+00  +4.229e+02 -0.000e+00  +9.941e+00 -9.868e+00  +8.342e+00 -8.291e+00  +4.425e-01 -4.422e-01  +2.089e+01 -2.089e+01  +3.790e+01 -3.790e+01  +1.038e+02 -3.829e+01 
 0.100   0.125     2.775e+03  1.697e+02    2.686e+03    2.696e+03    2.703e+03    2.763e+03  +6.804e+02 -0.000e+00  +0.000e+00 -7.734e-01  +0.000e+00 -1.103e-01  +8.618e+02 -0.000e+00  +4.179e+02 -0.000e+00  +9.798e+00 -9.729e+00  +8.031e+00 -7.986e+00  +4.272e-01 -4.272e-01  +2.230e+01 -2.230e+01  +3.885e+01 -3.885e+01  +6.930e+01 -5.205e+01 
 0.125   0.150     4.064e+03  6.548e+01    3.946e+03    3.962e+03    3.975e+03    4.057e+03  +0.000e+00 -3.039e+02  +0.000e+00 -1.081e+01  +2.263e-01 -0.000e+00  +2.807e+00 -0.000e+00  +0.000e+00 -4.366e+02  +7.026e+00 -7.002e+00  +1.175e+01 -1.169e+01  +6.272e-01 -6.272e-01  +3.340e+01 -3.340e+01  +5.690e+01 -5.690e+01  +7.438e+01 -8.955e+01 
 0.150   0.175     3.594e+03  1.796e+02    3.495e+03    3.507e+03    3.529e+03    3.598e+03  +7.808e+01 -7.792e+01  +9.337e+01 -0.000e+00  +2.122e-01 -0.000e+00  +0.000e+00 -6.491e+02  +0.000e+00 -2.137e+02  +1.996e+01 -1.974e+01  +1.075e+01 -1.068e+01  +5.753e-01 -5.756e-01  +2.964e+01 -2.964e+01  +5.032e+01 -5.032e+01  +6.032e+01 -8.050e+01 
 0.175   0.200     3.444e+03  7.343e+01    3.359e+03    3.360e+03    3.394e+03    3.457e+03  +1.953e+02 -0.000e+00  +2.371e+00 -7.769e-01  +4.219e-02 -0.000e+00  +9.535e+01 -0.000e+00  +1.659e+02 -0.000e+00  +6.709e+00 -6.683e+00  +1.083e+01 -1.076e+01  +5.812e-01 -5.812e-01  +2.813e+01 -2.813e+01  +4.822e+01 -4.822e+01  +5.148e+01 -7.163e+01 
 0.200   0.225     3.526e+03  1.747e+02    3.442e+03    3.435e+03    3.483e+03    3.541e+03  +0.000e+00 -3.801e+02  +0.000e+00 -3.353e+02  +0.000e+00 -2.128e+02  +0.000e+00 -2.125e+02  +0.000e+00 -4.957e+02  +0.000e+00 -2.195e+02  +0.000e+00 -2.239e+02  +0.000e+00 -2.136e+02  +2.835e+01 -2.835e+01  +4.937e+01 -4.937e+01  +0.000e+00 -2.739e+02 
 0.225   0.250     3.155e+03  1.574e+02    3.085e+03    3.074e+03    3.127e+03    3.168e+03  +1.058e+02 -1.070e+02  +1.058e+00 -1.866e-01  +1.075e+00 -0.000e+00  +0.000e+00 -1.387e+02  +0.000e+00 -7.408e+02  +2.090e+01 -2.063e+01  +1.118e+01 -1.110e+01  +6.031e-01 -6.031e-01  +2.496e+01 -2.496e+01  +4.417e+01 -4.417e+01  +0.000e+00 -0.000e+00 
 0.250   0.275     3.046e+03  1.115e+02    2.986e+03    2.964e+03    3.025e+03    3.063e+03  +9.044e+01 -9.138e+01  +0.000e+00 -3.147e-01  +1.512e+00 -0.000e+00  +0.000e+00 -2.251e+02  +0.000e+00 -3.049e+02  +1.956e+01 -1.932e+01  +1.150e+01 -1.142e+01  +6.219e-01 -6.222e-01  +2.376e+01 -2.376e+01  +4.265e+01 -4.265e+01  +0.000e+00 -0.000e+00 
 0.275   0.300     2.770e+03  9.593e+01    2.712e+03    2.693e+03    2.753e+03    2.784e+03  +7.437e+01 -7.429e+01  +4.331e-01 -1.169e-01  +1.133e+00 -0.000e+00  +0.000e+00 -1.751e+02  +0.000e+00 -2.852e+02  +1.693e+01 -1.672e+01  +1.116e+01 -1.107e+01  +6.044e-01 -6.044e-01  +2.136e+01 -2.136e+01  +3.878e+01 -3.878e+01  +0.000e+00 -0.000e+00 
 0.300   0.325     2.461e+03  8.107e+01    2.412e+03    2.394e+03    2.452e+03    2.475e+03  +4.786e+01 -4.795e+01  +3.472e-01 -3.517e-01  +1.040e+00 -0.000e+00  +0.000e+00 -1.468e+02  +0.000e+00 -6.732e+02  +1.462e+01 -1.445e+01  +1.058e+01 -1.049e+01  +5.744e-01 -5.744e-01  +1.881e+01 -1.881e+01  +3.445e+01 -3.445e+01  +0.000e+00 -0.000e+00 
 0.325   0.350     1.853e+03  6.349e+01    1.817e+03    1.801e+03    1.845e+03    1.864e+03  +2.451e+01 -2.455e+01  +8.972e-01 -1.018e+00  +5.672e-01 -0.000e+00  +2.176e+02 -0.000e+00  +0.000e+00 -5.987e+01  +8.412e+00 -8.336e+00  +8.507e+00 -8.430e+00  +4.628e-01 -4.628e-01  +1.406e+01 -1.406e+01  +2.595e+01 -2.595e+01  +0.000e+00 -0.000e+00 
 0.350   0.375     1.793e+03  7.766e+01    1.761e+03    1.743e+03    1.786e+03    1.809e+03  +1.710e+01 -1.710e+01  +3.734e-01 -1.341e-01  +3.747e-01 -0.000e+00  +0.000e+00 -6.702e+01  +4.423e+01 -0.000e+00  +1.871e+00 -1.868e+00  +8.789e+00 -8.704e+00  +4.792e-01 -4.794e-01  +1.353e+01 -1.353e+01  +2.510e+01 -2.510e+01  +0.000e+00 -0.000e+00 
 0.375   0.400     1.340e+03  4.766e+01    1.317e+03    1.306e+03    1.336e+03    1.355e+03  +1.757e+01 -1.760e+01  +0.000e+00 -0.000e+00  +1.051e+00 -0.000e+00  +1.669e+02 -0.000e+00  +3.180e+00 -0.000e+00  +3.520e+00 -3.502e+00  +7.023e+00 -6.950e+00  +3.839e-01 -3.839e-01  +1.007e+01 -1.007e+01  +1.877e+01 -1.877e+01  +0.000e+00 -0.000e+00 
 0.400   0.425     1.390e+03  6.054e+01    1.366e+03    1.355e+03    1.385e+03    1.408e+03  +1.130e+01 -1.129e+01  +6.000e-02 -3.200e-01  +5.970e-01 -0.000e+00  +0.000e+00 -7.576e+01  +0.000e+00 -1.954e+02  +8.073e+00 -7.981e+00  +7.788e+00 -7.702e+00  +4.266e-01 -4.267e-01  +1.040e+01 -1.040e+01  +1.946e+01 -1.946e+01  +0.000e+00 -0.000e+00 
 0.425   0.450     1.063e+03  5.483e+01    1.046e+03    1.036e+03    1.060e+03    1.081e+03  +1.003e+01 -1.005e+01  +7.922e-02 -1.104e-01  +7.734e-01 -0.000e+00  +3.309e+01 -0.000e+00  +2.387e-01 -0.000e+00  +2.652e+00 -2.639e+00  +6.378e+00 -6.303e+00  +3.501e-01 -3.502e-01  +7.931e+00 -7.931e+00  +1.489e+01 -1.489e+01  +0.000e+00 -0.000e+00 
 0.450   0.475     8.699e+02  4.403e+01    8.548e+02    8.474e+02    8.659e+02    8.863e+02  +1.152e+01 -1.198e+01  +1.242e-01 -4.938e-02  +3.073e-01 -0.000e+00  +9.747e+01 -0.000e+00  +8.073e+00 -0.000e+00  +4.212e+00 -4.172e+00  +5.590e+00 -5.519e+00  +3.075e-01 -3.076e-01  +6.468e+00 -6.468e+00  +1.218e+01 -1.218e+01  +0.000e+00 -0.000e+00 
 0.475   0.500     8.333e+02  4.294e+01    8.197e+02    8.129e+02    8.285e+02    8.510e+02  +9.550e+00 -9.776e+00  +0.000e+00 -0.000e+00  +6.814e-01 -0.000e+00  +0.000e+00 -1.693e+01  +0.000e+00 -1.316e+02  +5.228e+00 -5.164e+00  +5.747e+00 -5.669e+00  +3.167e-01 -3.167e-01  +6.179e+00 -6.179e+00  +1.167e+01 -1.167e+01  +0.000e+00 -0.000e+00 
 0.500   0.525     7.351e+02  3.912e+01    7.243e+02    7.172e+02    7.318e+02    7.519e+02  +5.140e+00 -5.112e+00  +0.000e+00 -0.000e+00  +0.000e+00 -3.400e+00  +0.000e+00 -5.939e+01  +0.000e+00 -1.325e+02  +4.489e+00 -4.435e+00  +5.444e+00 -5.364e+00  +3.006e-01 -3.005e-01  +5.436e+00 -5.436e+00  +1.029e+01 -1.029e+01  +0.000e+00 -0.000e+00 
 0.525   0.550     5.252e+02  5.527e+00    5.179e+02    5.140e+02    5.214e+02    5.384e+02  +5.118e+00 -5.113e+00  +5.816e-02 -1.434e-02  +5.789e+00 -0.000e+00  +1.495e+01 -0.000e+00  +3.547e+01 -0.000e+00  +7.861e+00 -7.632e+00  +4.178e+00 -4.112e+00  +2.310e-01 -2.311e-01  +3.874e+00 -3.874e+00  +7.353e+00 -7.353e+00  +0.000e+00 -0.000e+00 
 0.550   0.575     4.498e+02  3.516e+00    4.445e+02    4.394e+02    4.469e+02    4.621e+02  +3.642e+00 -3.649e+00  +3.063e-02 -1.281e-02  +5.231e+00 -0.000e+00  +5.836e+00 -0.000e+00  +0.000e+00 -1.091e+01  +7.287e+00 -7.058e+00  +3.844e+00 -3.779e+00  +2.128e-01 -2.128e-01  +3.311e+00 -3.311e+00  +6.298e+00 -6.298e+00  +0.000e+00 -0.000e+00 
 0.575   0.600     3.804e+02  2.466e+00    3.758e+02    3.726e+02    3.780e+02    3.917e+02  +2.882e+00 -2.878e+00  +9.246e-02 -7.797e-02  +4.637e+00 -0.000e+00  +0.000e+00 -2.016e+00  +0.000e+00 -2.525e+01  +6.689e+00 -6.462e+00  +3.493e+00 -3.430e+00  +1.936e-01 -1.936e-01  +2.792e+00 -2.792e+00  +5.326e+00 -5.326e+00  +0.000e+00 -0.000e+00 
 0.600   0.625     3.165e+02  2.175e+00    3.131e+02    3.096e+02    3.148e+02    3.276e+02  +2.574e+00 -2.563e+00  +5.881e-02 -3.922e-02  +4.021e+00 -0.000e+00  +0.000e+00 -3.784e+00  +0.000e+00 -2.613e+01  +6.060e+00 -5.837e+00  +3.128e+00 -3.067e+00  +1.734e-01 -1.734e-01  +2.318e+00 -2.318e+00  +4.432e+00 -4.432e+00  +0.000e+00 -0.000e+00 
 0.625   0.650     2.724e+02  1.896e+00    2.693e+02    2.662e+02    2.711e+02    2.833e+02  +2.229e+00 -2.211e+00  +7.793e-02 -5.693e-02  +3.573e+00 -0.000e+00  +0.000e+00 -3.290e-01  +0.000e+00 -2.433e+01  +5.697e+00 -5.468e+00  +2.896e+00 -2.836e+00  +1.605e-01 -1.605e-01  +1.990e+00 -1.990e+00  +3.813e+00 -3.813e+00  +0.000e+00 -0.000e+00 
 0.650   0.675     2.276e+02  3.176e+00    2.248e+02    2.227e+02    2.249e+02    2.372e+02  +1.662e+00 -1.660e+00  +5.150e-02 -7.561e-02  +3.140e+00 -0.000e+00  +0.000e+00 -4.224e+00  +0.000e+00 -2.263e+01  +5.224e+00 -4.995e+00  +2.609e+00 -2.551e+00  +1.446e-01 -1.446e-01  +1.659e+00 -1.659e+00  +3.186e+00 -3.186e+00  +0.000e+00 -0.000e+00 
 0.675   0.700     1.932e+02  3.017e+00    1.912e+02    1.895e+02    1.915e+02    2.021e+02  +1.034e+00 -1.034e+00  +6.299e-02 -8.369e-02  +2.802e+00 -0.000e+00  +0.000e+00 -2.936e+00  +0.000e+00 -2.587e+01  +4.893e+00 -4.657e+00  +2.392e+00 -2.334e+00  +1.324e-01 -1.324e-01  +1.405e+00 -1.405e+00  +2.705e+00 -2.705e+00  +0.000e+00 -0.000e+00 
 0.700   0.725     1.596e+02  2.442e+00    1.578e+02    1.561e+02    1.580e+02    1.681e+02  +1.045e+00 -1.044e+00  +0.000e+00 -0.000e+00  +2.412e+00 -0.000e+00  +0.000e+00 -8.648e-01  +0.000e+00 -8.648e+00  +4.487e+00 -4.248e+00  +2.140e+00 -2.084e+00  +1.183e-01 -1.183e-01  +1.158e+00 -1.158e+00  +2.234e+00 -2.234e+00  +0.000e+00 -0.000e+00 
 0.725   0.750     1.310e+02  5.180e+00    1.296e+02    1.286e+02    1.297e+02    1.384e+02  +5.835e-01 -5.742e-01  +0.000e+00 -0.000e+00  +2.040e+00 -0.000e+00  +4.199e+00 -0.000e+00  +0.000e+00 -5.326e-01  +4.121e+00 -3.877e+00  +1.909e+00 -1.855e+00  +1.053e-01 -1.053e-01  +9.488e-01 -9.488e-01  +1.834e+00 -1.834e+00  +0.000e+00 -0.000e+00 
 0.750   0.775     1.097e+02  1.949e+00    1.090e+02    1.081e+02    1.090e+02    1.170e+02  +6.826e-01 -6.833e-01  +1.766e-02 -1.661e-02  +1.826e+00 -0.000e+00  +3.378e+00 -0.000e+00  +4.911e+00 -0.000e+00  +3.898e+00 -3.640e+00  +1.744e+00 -1.690e+00  +9.601e-02 -9.600e-02  +7.929e-01 -7.929e-01  +1.536e+00 -1.536e+00  +0.000e+00 -0.000e+00 
 0.775   0.800     8.878e+01  1.203e+00    8.831e+01    8.733e+01    8.799e+01    9.487e+01  +7.076e-01 -7.079e-01  +4.560e-02 -3.695e-02  +1.478e+00 -0.000e+00  +7.327e+00 -0.000e+00  +2.077e+01 -0.000e+00  +3.601e+00 -3.331e+00  +1.547e+00 -1.495e+00  +8.491e-02 -8.490e-02  +6.404e-01 -6.404e-01  +1.243e+00 -1.243e+00  +0.000e+00 -0.000e+00 
 0.800   0.825     7.222e+01  1.055e+00    7.167e+01    7.105e+01    7.148e+01    7.734e+01  +4.973e-01 -4.966e-01  +5.320e-02 -4.581e-02  +1.276e+00 -0.000e+00  +7.765e+00 -0.000e+00  +9.389e+00 -0.000e+00  +3.389e+00 -3.098e+00  +1.388e+00 -1.336e+00  +7.588e-02 -7.588e-02  +5.199e-01 -5.199e-01  +1.011e+00 -1.011e+00  +0.000e+00 -0.000e+00 
 0.825   0.850     5.740e+01  1.240e+00    5.655e+01    5.641e+01    5.673e+01    6.178e+01  +3.444e-01 -3.471e-01  +7.136e-02 -7.177e-02  +1.029e+00 -0.000e+00  +1.059e+01 -0.000e+00  +1.833e+01 -0.000e+00  +3.167e+00 -2.852e+00  +1.228e+00 -1.177e+00  +6.680e-02 -6.680e-02  +4.127e-01 -4.127e-01  +8.036e-01 -8.036e-01  +0.000e+00 -0.000e+00 
 0.850   0.875     5.002e+01  8.387e-01    4.943e+01    4.941e+01    4.976e+01    5.360e+01  +2.267e-01 -2.350e-01  +5.412e-02 -6.424e-02  +8.500e-01 -0.000e+00  +8.498e+00 -0.000e+00  +9.747e+00 -0.000e+00  +3.318e+00 -2.929e+00  +1.204e+00 -1.149e+00  +6.518e-02 -6.518e-02  +3.588e-01 -3.588e-01  +7.002e-01 -7.002e-01  +0.000e+00 -0.000e+00 
 0.875   0.900     4.115e+01  7.312e-01    4.091e+01    4.066e+01    4.107e+01    4.452e+01  +1.787e-01 -1.783e-01  +6.086e-02 -5.846e-02  +7.356e-01 -0.000e+00  +5.066e+00 -0.000e+00  +7.976e+00 -0.000e+00  +3.374e+00 -2.899e+00  +1.131e+00 -1.072e+00  +6.091e-02 -6.091e-02  +2.948e-01 -2.948e-01  +5.761e-01 -5.761e-01  +0.000e+00 -0.000e+00 
 0.900   0.925     3.225e+01  1.616e+00    3.215e+01    3.201e+01    3.204e+01    3.467e+01  +2.883e-03 -1.711e-03  +3.269e-02 -3.104e-02  +5.583e-01 -0.000e+00  +1.669e+00 -0.000e+00  +0.000e+00 -1.174e+00  +3.372e+00 -2.789e+00  +1.031e+00 -9.688e-01  +5.502e-02 -5.502e-02  +2.304e-01 -2.304e-01  +4.515e-01 -4.515e-01  +0.000e+00 -0.000e+00 
 0.925   0.950     2.202e+01  1.359e+00    2.172e+01    2.153e+01    2.196e+01    2.366e+01  +0.000e+00 -0.000e+00  +0.000e+00 -0.000e+00  +4.416e-01 -0.000e+00  +2.490e+00 -0.000e+00  +7.023e+00 -0.000e+00  +3.060e+00 -2.394e+00  +8.391e-01 -7.797e-01  +4.428e-02 -4.428e-02  +1.573e-01 -1.573e-01  +3.083e-01 -3.083e-01  +0.000e+00 -0.000e+00 
 0.950   0.975     1.428e+01  1.024e+00    1.484e+01    1.490e+01    1.469e+01    1.567e+01  +1.431e-01 -1.130e-01  +1.593e-01 -1.290e-01  +3.538e-01 -0.000e+00  +1.025e+00 -0.000e+00  +0.000e+00 -1.743e+00  +3.104e+00 -2.164e+00  +7.355e-01 -6.668e-01  +3.837e-02 -3.837e-02  +1.019e-01 -1.019e-01  +1.999e-01 -1.999e-01  +0.000e+00 -0.000e+00 
 0.975   1.000     9.110e+00  1.132e+00    8.532e+00    8.604e+00    8.615e+00    9.736e+00  +1.517e-01 -7.467e-02  +1.556e-01 -7.310e-02  +4.564e-01 -0.000e+00  +3.442e-01 -0.000e+00  +0.000e+00 -5.014e-02  +3.097e+00 -1.843e+00  +6.226e-01 -5.477e-01  +3.151e-02 -3.151e-02  +6.530e-02 -6.530e-02  +1.275e-01 -1.275e-01  +0.000e+00 -0.000e+00 

